Do Static Embeddings Add Value to Hybrid Dutch Retrieval?

Embedding benchmarks measure standalone model quality, but they do not establish whether a low-cost retriever contributes complementary ranking information once lexical and transformer-based retrieval are already combined. We present a controlled evaluation of this question across Dutch retrieval tasks from the Massive Text Embedding Benchmark for Dutch (MTEB-NL). Weighted reciprocal rank fusion (RRF) combines Best Matching 25 (BM25), Qwen/Qwen3-Embedding-0.6B (Qwen), and two multilingual static embedding models. Five datasets comprising 14,500 queries and 786,573 documents are scored exhaustively, and fusion weights are searched on a simplex in increments of 0.1. Ten-fold query-level cross-validation selects weights on nine folds and evaluates them on the held-out fold; paired bootstrap confidence intervals and sign-randomisation tests quantify the resulting differences. Fusion improves over the training-selected individual retriever by 0.061 mean reciprocal rank (MRR) on Dutch News, 0.029 on VABB, 0.004 on WebFAQ NL, and 0.025 on Wikipedia NL, while matching BM25 on Open Tender. All four positive differences remain distinguishable from zero after Holm correction. No unrestricted fold assigns positive weight to either static retriever: all 50 selections lie on the BM25-Qwen edge, and forcing a static contribution reduces effectiveness. Leave-one-dataset-out selection chooses equal BM25-Qwen weighting in every iteration and outperforms the cross-domain-selected individual retriever on every held-out task. The results support a two-retriever lexical-transformer architecture as a robust tested default across the evaluated Dutch tasks and show that standalone benchmark performance is insufficient to establish marginal value in hybrid retrieval.

==> results_tables/cv_fold_mrr.csv <==
dataset,dataset_display,method,fold,fold_mean,selected_configuration
dutch_news,Dutch News,BM25,1,0.6055767756765181,"(1.0, 0.0, 0.0)"
dutch_news,Dutch News,BM25,2,0.6210796860678238,"(1.0, 0.0, 0.0)"
dutch_news,Dutch News,BM25,3,0.6121253620379139,"(1.0, 0.0, 0.0)"
dutch_news,Dutch News,BM25,4,0.5936965807969591,"(1.0, 0.0, 0.0)"
dutch_news,Dutch News,BM25,5,0.5540396878260071,"(1.0, 0.0, 0.0)"
dutch_news,Dutch News,BM25,6,0.5752630335163121,"(1.0, 0.0, 0.0)"
dutch_news,Dutch News,BM25,7,0.5875271051336313,"(1.0, 0.0, 0.0)"
dutch_news,Dutch News,BM25,8,0.6279929754287877,"(1.0, 0.0, 0.0)"
dutch_news,Dutch News,BM25,9,0.5632467019718024,"(1.0, 0.0, 0.0)"
dutch_news,Dutch News,BM25,10,0.629148889532953,"(1.0, 0.0, 0.0)"
dutch_news,Dutch News,Qwen3-Embedding-0.6B,1,0.5410820357550256,"(0.0, 1.0, 0.0)"
dutch_news,Dutch News,Qwen3-Embedding-0.6B,2,0.5645064413731962,"(0.0, 1.0, 0.0)"
dutch_news,Dutch News,Qwen3-Embedding-0.6B,3,0.6078040415873693,"(0.0, 1.0, 0.0)"
dutch_news,Dutch News,Qwen3-Embedding-0.6B,4,0.5490139342320617,"(0.0, 1.0, 0.0)"
dutch_news,Dutch News,Qwen3-Embedding-0.6B,5,0.5093839020136511,"(0.0, 1.0, 0.0)"
dutch_news,Dutch News,Qwen3-Embedding-0.6B,6,0.5866456550152725,"(0.0, 1.0, 0.0)"
dutch_news,Dutch News,Qwen3-Embedding-0.6B,7,0.5147082214866532,"(0.0, 1.0, 0.0)"
dutch_news,Dutch News,Qwen3-Embedding-0.6B,8,0.5841715304354147,"(0.0, 1.0, 0.0)"
dutch_news,Dutch News,Qwen3-Embedding-0.6B,9,0.5883689704153221,"(0.0, 1.0, 0.0)"
dutch_news,Dutch News,Qwen3-Embedding-0.6B,10,0.5889714940133853,"(0.0, 1.0, 0.0)"
dutch_news,Dutch News,Static: Potion Multilingual 128M,1,0.24821777268163714,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
dutch_news,Dutch News,Static: Potion Multilingual 128M,2,0.22195640469221872,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
dutch_news,Dutch News,Static: Potion Multilingual 128M,3,0.2538283419329764,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
dutch_news,Dutch News,Static: Potion Multilingual 128M,4,0.22644767149386097,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
dutch_news,Dutch News,Static: Potion Multilingual 128M,5,0.22350840648789017,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
dutch_news,Dutch News,Static: Potion Multilingual 128M,6,0.2300496530557939,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
dutch_news,Dutch News,Static: Potion Multilingual 128M,7,0.21108639639198373,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
dutch_news,Dutch News,Static: Potion Multilingual 128M,8,0.2885198871220564,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
dutch_news,Dutch News,Static: Potion Multilingual 128M,9,0.19102795024143687,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
dutch_news,Dutch News,Static: Potion Multilingual 128M,10,0.18334424104168648,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
dutch_news,Dutch News,Static: Static Similarity MRL Multilingual,1,0.3269924503630318,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
dutch_news,Dutch News,Static: Static Similarity MRL Multilingual,2,0.32628043449103644,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
dutch_news,Dutch News,Static: Static Similarity MRL Multilingual,3,0.3128888190620455,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
dutch_news,Dutch News,Static: Static Similarity MRL Multilingual,4,0.2954033428357252,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
dutch_news,Dutch News,Static: Static Similarity MRL Multilingual,5,0.29868969311040017,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
dutch_news,Dutch News,Static: Static Similarity MRL Multilingual,6,0.2918446530439951,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
dutch_news,Dutch News,Static: Static Similarity MRL Multilingual,7,0.292399013870363,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
dutch_news,Dutch News,Static: Static Similarity MRL Multilingual,8,0.3778750469561055,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
dutch_news,Dutch News,Static: Static Similarity MRL Multilingual,9,0.3126476531267599,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
dutch_news,Dutch News,Static: Static Similarity MRL Multilingual,10,0.29782762235890914,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
dutch_news,Dutch News,CV-selected weighted RRF,1,0.6528847805131227,"(0.5, 0.5, 0.0)"
dutch_news,Dutch News,CV-selected weighted RRF,2,0.6702990256022895,"(0.5, 0.5, 0.0)"
dutch_news,Dutch News,CV-selected weighted RRF,3,0.7121198365623422,"(0.5, 0.5, 0.0)"
dutch_news,Dutch News,CV-selected weighted RRF,4,0.6448219959298149,"(0.5, 0.5, 0.0)"
dutch_news,Dutch News,CV-selected weighted RRF,5,0.6129534441616852,"(0.5, 0.5, 0.0)"
dutch_news,Dutch News,CV-selected weighted RRF,6,0.6389455210900633,"(0.5, 0.5, 0.0)"
dutch_news,Dutch News,CV-selected weighted RRF,7,0.6126452516665449,"(0.5, 0.5, 0.0)"
dutch_news,Dutch News,CV-selected weighted RRF,8,0.6938363024854334,"(0.5, 0.5, 0.0)"
dutch_news,Dutch News,CV-selected weighted RRF,9,0.6417425693490076,"(0.5, 0.5, 0.0)"
dutch_news,Dutch News,CV-selected weighted RRF,10,0.6992428143482539,"(0.5, 0.5, 0.0)"
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,1,0.6528847805131227,"(0.5, 0.5, 0.0)"
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,2,0.6702990256022895,"(0.5, 0.5, 0.0)"
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,3,0.7121198365623422,"(0.5, 0.5, 0.0)"
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,4,0.6448219959298149,"(0.5, 0.5, 0.0)"
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,5,0.6129534441616852,"(0.5, 0.5, 0.0)"
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,6,0.6389455210900633,"(0.5, 0.5, 0.0)"
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,7,0.6126452516665449,"(0.5, 0.5, 0.0)"
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,8,0.6938363024854334,"(0.5, 0.5, 0.0)"
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,9,0.6417425693490076,"(0.5, 0.5, 0.0)"
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,10,0.6992428143482539,"(0.5, 0.5, 0.0)"
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,1,0.620007586517604,"(0.5, 0.4, 0.1) + Potion Multilingual 128M"
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,2,0.6189350503240711,"(0.5, 0.4, 0.1) + Potion Multilingual 128M"
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,3,0.6762840948031226,"(0.5, 0.4, 0.1) + Potion Multilingual 128M"
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,4,0.5941885713674128,"(0.5, 0.4, 0.1) + Potion Multilingual 128M"
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,5,0.5740493231697473,"(0.5, 0.4, 0.1) + Potion Multilingual 128M"
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,6,0.6278018897474976,"(0.5, 0.4, 0.1) + Potion Multilingual 128M"
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,7,0.6001221888931468,"(0.5, 0.4, 0.1) + Potion Multilingual 128M"
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,8,0.6663766951666912,"(0.5, 0.4, 0.1) + Potion Multilingual 128M"
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,9,0.6440430729743093,"(0.5, 0.4, 0.1) + Potion Multilingual 128M"
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,10,0.6425692685681861,"(0.5, 0.4, 0.1) + Potion Multilingual 128M"
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,1,0.6457608951529256,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual"
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,2,0.6619437438203022,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual"
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,3,0.7012995118627441,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual"
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,4,0.6276564770704135,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual"
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,5,0.5695595408021472,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual"
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,6,0.6209715649276041,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual"
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,7,0.6279860116302735,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual"
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,8,0.6742038528635749,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual"
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,9,0.6449925995641388,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual"
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,10,0.6730274735594867,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual"
dutch_news,Dutch News,CV-selected individual retriever,1,0.6055767756765181,"(1.0, 0.0, 0.0)"
dutch_news,Dutch News,CV-selected individual retriever,2,0.6210796860678238,"(1.0, 0.0, 0.0)"
dutch_news,Dutch News,CV-selected individual retriever,3,0.6121253620379139,"(1.0, 0.0, 0.0)"
dutch_news,Dutch News,CV-selected individual retriever,4,0.5936965807969591,"(1.0, 0.0, 0.0)"
dutch_news,Dutch News,CV-selected individual retriever,5,0.5540396878260071,"(1.0, 0.0, 0.0)"
dutch_news,Dutch News,CV-selected individual retriever,6,0.5752630335163121,"(1.0, 0.0, 0.0)"
dutch_news,Dutch News,CV-selected individual retriever,7,0.5875271051336313,"(1.0, 0.0, 0.0)"
dutch_news,Dutch News,CV-selected individual retriever,8,0.6279929754287877,"(1.0, 0.0, 0.0)"
dutch_news,Dutch News,CV-selected individual retriever,9,0.5632467019718024,"(1.0, 0.0, 0.0)"
dutch_news,Dutch News,CV-selected individual retriever,10,0.629148889532953,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,BM25,1,0.4788582722963474,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,BM25,2,0.46403469779019363,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,BM25,3,0.5385105989907243,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,BM25,4,0.5575010244987243,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,BM25,5,0.4618583939489872,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,BM25,6,0.5577725509278388,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,BM25,7,0.5500466449868326,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,BM25,8,0.42893003973366833,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,BM25,9,0.49414648839623626,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,BM25,10,0.47795803027765943,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,Qwen3-Embedding-0.6B,1,0.453569235813502,"(0.0, 1.0, 0.0)"
open_tender,Open Tender,Qwen3-Embedding-0.6B,2,0.42883685076431904,"(0.0, 1.0, 0.0)"
open_tender,Open Tender,Qwen3-Embedding-0.6B,3,0.5174537138421874,"(0.0, 1.0, 0.0)"
open_tender,Open Tender,Qwen3-Embedding-0.6B,4,0.4426928063175683,"(0.0, 1.0, 0.0)"
open_tender,Open Tender,Qwen3-Embedding-0.6B,5,0.39403282104130993,"(0.0, 1.0, 0.0)"
open_tender,Open Tender,Qwen3-Embedding-0.6B,6,0.4417386502802219,"(0.0, 1.0, 0.0)"
open_tender,Open Tender,Qwen3-Embedding-0.6B,7,0.4948142497916297,"(0.0, 1.0, 0.0)"
open_tender,Open Tender,Qwen3-Embedding-0.6B,8,0.38374266505994453,"(0.0, 1.0, 0.0)"
open_tender,Open Tender,Qwen3-Embedding-0.6B,9,0.48327746330036914,"(0.0, 1.0, 0.0)"
open_tender,Open Tender,Qwen3-Embedding-0.6B,10,0.393665117958617,"(0.0, 1.0, 0.0)"
open_tender,Open Tender,Static: Potion Multilingual 128M,1,0.3176784930778649,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
open_tender,Open Tender,Static: Potion Multilingual 128M,2,0.2279004068336144,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
open_tender,Open Tender,Static: Potion Multilingual 128M,3,0.2755464673681217,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
open_tender,Open Tender,Static: Potion Multilingual 128M,4,0.3217660252948008,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
open_tender,Open Tender,Static: Potion Multilingual 128M,5,0.25390995753985407,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
open_tender,Open Tender,Static: Potion Multilingual 128M,6,0.29525913511983165,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
open_tender,Open Tender,Static: Potion Multilingual 128M,7,0.33557965492217134,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
open_tender,Open Tender,Static: Potion Multilingual 128M,8,0.25584657967592195,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
open_tender,Open Tender,Static: Potion Multilingual 128M,9,0.29794295604856413,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
open_tender,Open Tender,Static: Potion Multilingual 128M,10,0.2354860058955728,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
open_tender,Open Tender,Static: Static Similarity MRL Multilingual,1,0.3197781607475008,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
open_tender,Open Tender,Static: Static Similarity MRL Multilingual,2,0.2888302503650266,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
open_tender,Open Tender,Static: Static Similarity MRL Multilingual,3,0.3137966196009802,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
open_tender,Open Tender,Static: Static Similarity MRL Multilingual,4,0.3373266275322749,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
open_tender,Open Tender,Static: Static Similarity MRL Multilingual,5,0.2694596968292535,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
open_tender,Open Tender,Static: Static Similarity MRL Multilingual,6,0.34197109073173126,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
open_tender,Open Tender,Static: Static Similarity MRL Multilingual,7,0.30429012179695747,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
open_tender,Open Tender,Static: Static Similarity MRL Multilingual,8,0.26745685138723274,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
open_tender,Open Tender,Static: Static Similarity MRL Multilingual,9,0.34528856105352135,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
open_tender,Open Tender,Static: Static Similarity MRL Multilingual,10,0.2978025796212478,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
open_tender,Open Tender,CV-selected weighted RRF,1,0.4788582722963474,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected weighted RRF,2,0.46403469779019363,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected weighted RRF,3,0.5385105989907243,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected weighted RRF,4,0.5575010244987243,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected weighted RRF,5,0.4618583939489872,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected weighted RRF,6,0.5577725509278388,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected weighted RRF,7,0.5500466449868326,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected weighted RRF,8,0.42893003973366833,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected weighted RRF,9,0.49414648839623626,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected weighted RRF,10,0.47795803027765943,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected BM25-Qwen RRF,1,0.4788582722963474,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected BM25-Qwen RRF,2,0.46403469779019363,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected BM25-Qwen RRF,3,0.5385105989907243,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected BM25-Qwen RRF,4,0.5575010244987243,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected BM25-Qwen RRF,5,0.4618583939489872,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected BM25-Qwen RRF,6,0.5577725509278388,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected BM25-Qwen RRF,7,0.5500466449868326,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected BM25-Qwen RRF,8,0.42893003973366833,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected BM25-Qwen RRF,9,0.49414648839623626,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected BM25-Qwen RRF,10,0.47795803027765943,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,1,0.45439514718100327,"(0.7, 0.2, 0.1) + Potion Multilingual 128M"
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,2,0.4494346705024327,"(0.7, 0.2, 0.1) + Potion Multilingual 128M"
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,3,0.5098134876968379,"(0.7, 0.2, 0.1) + Potion Multilingual 128M"
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,4,0.5411691475159841,"(0.7, 0.2, 0.1) + Potion Multilingual 128M"
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,5,0.4076517418609819,"(0.7, 0.2, 0.1) + Potion Multilingual 128M"
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,6,0.49873544830167704,"(0.7, 0.2, 0.1) + Potion Multilingual 128M"
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,7,0.5096752388449568,"(0.7, 0.2, 0.1) + Potion Multilingual 128M"
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,8,0.40158156374007375,"(0.7, 0.2, 0.1) + Potion Multilingual 128M"
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,9,0.48794624517244756,"(0.7, 0.2, 0.1) + Potion Multilingual 128M"
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,10,0.4243316078530006,"(0.7, 0.2, 0.1) + Potion Multilingual 128M"
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,1,0.453725754628058,"(0.6, 0.3, 0.1) + Static Similarity MRL Multilingual"
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,2,0.4547385649167518,"(0.8, 0.1, 0.1) + Static Similarity MRL Multilingual"
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,3,0.5133895025861329,"(0.6, 0.3, 0.1) + Static Similarity MRL Multilingual"
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,4,0.5052613452514378,"(0.8, 0.1, 0.1) + Static Similarity MRL Multilingual"
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,5,0.4037422345157665,"(0.6, 0.3, 0.1) + Static Similarity MRL Multilingual"
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,6,0.48951455314987924,"(0.6, 0.3, 0.1) + Static Similarity MRL Multilingual"
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,7,0.5079133076533344,"(0.6, 0.3, 0.1) + Static Similarity MRL Multilingual"
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,8,0.4052888245456961,"(0.6, 0.3, 0.1) + Static Similarity MRL Multilingual"
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,9,0.47971165390345505,"(0.8, 0.1, 0.1) + Static Similarity MRL Multilingual"
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,10,0.43967279269403664,"(0.6, 0.3, 0.1) + Static Similarity MRL Multilingual"
open_tender,Open Tender,CV-selected individual retriever,1,0.4788582722963474,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected individual retriever,2,0.46403469779019363,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected individual retriever,3,0.5385105989907243,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected individual retriever,4,0.5575010244987243,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected individual retriever,5,0.4618583939489872,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected individual retriever,6,0.5577725509278388,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected individual retriever,7,0.5500466449868326,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected individual retriever,8,0.42893003973366833,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected individual retriever,9,0.49414648839623626,"(1.0, 0.0, 0.0)"
open_tender,Open Tender,CV-selected individual retriever,10,0.47795803027765943,"(1.0, 0.0, 0.0)"
vabb,VABB,BM25,1,0.7469389865855919,"(1.0, 0.0, 0.0)"
vabb,VABB,BM25,2,0.6856822084833403,"(1.0, 0.0, 0.0)"
vabb,VABB,BM25,3,0.7221748533076606,"(1.0, 0.0, 0.0)"
vabb,VABB,BM25,4,0.6997074281552341,"(1.0, 0.0, 0.0)"
vabb,VABB,BM25,5,0.7721821923367679,"(1.0, 0.0, 0.0)"
vabb,VABB,BM25,6,0.7187016352274804,"(1.0, 0.0, 0.0)"
vabb,VABB,BM25,7,0.6797034478746354,"(1.0, 0.0, 0.0)"
vabb,VABB,BM25,8,0.6337848847871647,"(1.0, 0.0, 0.0)"
vabb,VABB,BM25,9,0.7606946985912509,"(1.0, 0.0, 0.0)"
vabb,VABB,BM25,10,0.6835793171357364,"(1.0, 0.0, 0.0)"
vabb,VABB,Qwen3-Embedding-0.6B,1,0.7449353588065424,"(0.0, 1.0, 0.0)"
vabb,VABB,Qwen3-Embedding-0.6B,2,0.7155021775509521,"(0.0, 1.0, 0.0)"
vabb,VABB,Qwen3-Embedding-0.6B,3,0.7415847629690688,"(0.0, 1.0, 0.0)"
vabb,VABB,Qwen3-Embedding-0.6B,4,0.7304523483400408,"(0.0, 1.0, 0.0)"
vabb,VABB,Qwen3-Embedding-0.6B,5,0.7729137591231847,"(0.0, 1.0, 0.0)"
vabb,VABB,Qwen3-Embedding-0.6B,6,0.6978519832839083,"(0.0, 1.0, 0.0)"
vabb,VABB,Qwen3-Embedding-0.6B,7,0.6792091941188119,"(0.0, 1.0, 0.0)"
vabb,VABB,Qwen3-Embedding-0.6B,8,0.6953634563977539,"(0.0, 1.0, 0.0)"
vabb,VABB,Qwen3-Embedding-0.6B,9,0.7737433682358824,"(0.0, 1.0, 0.0)"
vabb,VABB,Qwen3-Embedding-0.6B,10,0.6814198781052255,"(0.0, 1.0, 0.0)"
vabb,VABB,Static: Potion Multilingual 128M,1,0.4594179994289152,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
vabb,VABB,Static: Potion Multilingual 128M,2,0.4723537647427293,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
vabb,VABB,Static: Potion Multilingual 128M,3,0.4883873960147321,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
vabb,VABB,Static: Potion Multilingual 128M,4,0.44652433785537143,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
vabb,VABB,Static: Potion Multilingual 128M,5,0.5490645534520445,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
vabb,VABB,Static: Potion Multilingual 128M,6,0.48397951841368925,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
vabb,VABB,Static: Potion Multilingual 128M,7,0.4864407072236645,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
vabb,VABB,Static: Potion Multilingual 128M,8,0.44399869200169634,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
vabb,VABB,Static: Potion Multilingual 128M,9,0.4919253818402649,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
vabb,VABB,Static: Potion Multilingual 128M,10,0.48597870857847736,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
vabb,VABB,Static: Static Similarity MRL Multilingual,1,0.5954947121707664,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
vabb,VABB,Static: Static Similarity MRL Multilingual,2,0.513623401207733,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
vabb,VABB,Static: Static Similarity MRL Multilingual,3,0.5813599638727465,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
vabb,VABB,Static: Static Similarity MRL Multilingual,4,0.5817298757200479,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
vabb,VABB,Static: Static Similarity MRL Multilingual,5,0.6413699152414484,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
vabb,VABB,Static: Static Similarity MRL Multilingual,6,0.5332446800457546,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
vabb,VABB,Static: Static Similarity MRL Multilingual,7,0.5275632579901139,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
vabb,VABB,Static: Static Similarity MRL Multilingual,8,0.5166536900110077,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
vabb,VABB,Static: Static Similarity MRL Multilingual,9,0.5629850127077952,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
vabb,VABB,Static: Static Similarity MRL Multilingual,10,0.5075305675361597,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
vabb,VABB,CV-selected weighted RRF,1,0.7672916625070502,"(0.5, 0.5, 0.0)"
vabb,VABB,CV-selected weighted RRF,2,0.7092281693138648,"(0.5, 0.5, 0.0)"
vabb,VABB,CV-selected weighted RRF,3,0.7845683952906984,"(0.5, 0.5, 0.0)"
vabb,VABB,CV-selected weighted RRF,4,0.7549789809384674,"(0.5, 0.5, 0.0)"
vabb,VABB,CV-selected weighted RRF,5,0.7926172901206883,"(0.5, 0.5, 0.0)"
vabb,VABB,CV-selected weighted RRF,6,0.7448851146872039,"(0.5, 0.5, 0.0)"
vabb,VABB,CV-selected weighted RRF,7,0.7091025248934603,"(0.5, 0.5, 0.0)"
vabb,VABB,CV-selected weighted RRF,8,0.7139758036441344,"(0.5, 0.5, 0.0)"
vabb,VABB,CV-selected weighted RRF,9,0.8137676744964847,"(0.5, 0.5, 0.0)"
vabb,VABB,CV-selected weighted RRF,10,0.7341313205246115,"(0.5, 0.5, 0.0)"
vabb,VABB,CV-selected BM25-Qwen RRF,1,0.7672916625070502,"(0.5, 0.5, 0.0)"
vabb,VABB,CV-selected BM25-Qwen RRF,2,0.7092281693138648,"(0.5, 0.5, 0.0)"
vabb,VABB,CV-selected BM25-Qwen RRF,3,0.7845683952906984,"(0.5, 0.5, 0.0)"
vabb,VABB,CV-selected BM25-Qwen RRF,4,0.7549789809384674,"(0.5, 0.5, 0.0)"
vabb,VABB,CV-selected BM25-Qwen RRF,5,0.7926172901206883,"(0.5, 0.5, 0.0)"
vabb,VABB,CV-selected BM25-Qwen RRF,6,0.7448851146872039,"(0.5, 0.5, 0.0)"
vabb,VABB,CV-selected BM25-Qwen RRF,7,0.7091025248934603,"(0.5, 0.5, 0.0)"
vabb,VABB,CV-selected BM25-Qwen RRF,8,0.7139758036441344,"(0.5, 0.5, 0.0)"
vabb,VABB,CV-selected BM25-Qwen RRF,9,0.8137676744964847,"(0.5, 0.5, 0.0)"
vabb,VABB,CV-selected BM25-Qwen RRF,10,0.7341313205246115,"(0.5, 0.5, 0.0)"
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,1,0.7410864549785038,"(0.2, 0.7, 0.1) + Potion Multilingual 128M"
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,2,0.705037606843689,"(0.3, 0.6, 0.1) + Potion Multilingual 128M"
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,3,0.7574062507881172,"(0.2, 0.7, 0.1) + Potion Multilingual 128M"
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,4,0.75450866303574,"(0.2, 0.7, 0.1) + Potion Multilingual 128M"
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,5,0.7973862520157127,"(0.2, 0.7, 0.1) + Potion Multilingual 128M"
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,6,0.7377600370332948,"(0.2, 0.7, 0.1) + Potion Multilingual 128M"
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,7,0.7021147975727945,"(0.2, 0.7, 0.1) + Potion Multilingual 128M"
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,8,0.6915867527399677,"(0.3, 0.6, 0.1) + Potion Multilingual 128M"
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,9,0.7685450810982729,"(0.2, 0.7, 0.1) + Potion Multilingual 128M"
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,10,0.7180284084368032,"(0.2, 0.7, 0.1) + Potion Multilingual 128M"
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,1,0.7752082580061688,"(0.2, 0.7, 0.1) + Static Similarity MRL Multilingual"
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,2,0.720320499844529,"(0.2, 0.7, 0.1) + Static Similarity MRL Multilingual"
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,3,0.7520743576445238,"(0.2, 0.7, 0.1) + Static Similarity MRL Multilingual"
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,4,0.758324413948867,"(0.2, 0.7, 0.1) + Static Similarity MRL Multilingual"
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,5,0.7882236915965041,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual"
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,6,0.7444777523934317,"(0.2, 0.7, 0.1) + Static Similarity MRL Multilingual"
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,7,0.6950216353950236,"(0.2, 0.7, 0.1) + Static Similarity MRL Multilingual"
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,8,0.7023553577547136,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual"
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,9,0.7647622643272917,"(0.2, 0.7, 0.1) + Static Similarity MRL Multilingual"
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,10,0.7244036786799551,"(0.2, 0.7, 0.1) + Static Similarity MRL Multilingual"
vabb,VABB,CV-selected individual retriever,1,0.7449353588065424,"(0.0, 1.0, 0.0)"
vabb,VABB,CV-selected individual retriever,2,0.7155021775509521,"(0.0, 1.0, 0.0)"
vabb,VABB,CV-selected individual retriever,3,0.7415847629690688,"(0.0, 1.0, 0.0)"
vabb,VABB,CV-selected individual retriever,4,0.7304523483400408,"(0.0, 1.0, 0.0)"
vabb,VABB,CV-selected individual retriever,5,0.7729137591231847,"(0.0, 1.0, 0.0)"
vabb,VABB,CV-selected individual retriever,6,0.6978519832839083,"(0.0, 1.0, 0.0)"
vabb,VABB,CV-selected individual retriever,7,0.6792091941188119,"(0.0, 1.0, 0.0)"
vabb,VABB,CV-selected individual retriever,8,0.6953634563977539,"(0.0, 1.0, 0.0)"
vabb,VABB,CV-selected individual retriever,9,0.7737433682358824,"(0.0, 1.0, 0.0)"
vabb,VABB,CV-selected individual retriever,10,0.6814198781052255,"(0.0, 1.0, 0.0)"
webfaq_nl,WebFAQ NL,BM25,1,0.5818624151579097,"(1.0, 0.0, 0.0)"
webfaq_nl,WebFAQ NL,BM25,2,0.5252116866012475,"(1.0, 0.0, 0.0)"
webfaq_nl,WebFAQ NL,BM25,3,0.5383616018504108,"(1.0, 0.0, 0.0)"
webfaq_nl,WebFAQ NL,BM25,4,0.5496233744475175,"(1.0, 0.0, 0.0)"
webfaq_nl,WebFAQ NL,BM25,5,0.5339478765559251,"(1.0, 0.0, 0.0)"
webfaq_nl,WebFAQ NL,BM25,6,0.5522831089110687,"(1.0, 0.0, 0.0)"
webfaq_nl,WebFAQ NL,BM25,7,0.5364452531304478,"(1.0, 0.0, 0.0)"
webfaq_nl,WebFAQ NL,BM25,8,0.52714346765551,"(1.0, 0.0, 0.0)"
webfaq_nl,WebFAQ NL,BM25,9,0.5246802874940331,"(1.0, 0.0, 0.0)"
webfaq_nl,WebFAQ NL,BM25,10,0.5248041816844016,"(1.0, 0.0, 0.0)"
webfaq_nl,WebFAQ NL,Qwen3-Embedding-0.6B,1,0.6907145152400735,"(0.0, 1.0, 0.0)"
webfaq_nl,WebFAQ NL,Qwen3-Embedding-0.6B,2,0.6596316913955379,"(0.0, 1.0, 0.0)"
webfaq_nl,WebFAQ NL,Qwen3-Embedding-0.6B,3,0.6938551316639423,"(0.0, 1.0, 0.0)"
webfaq_nl,WebFAQ NL,Qwen3-Embedding-0.6B,4,0.667141963138869,"(0.0, 1.0, 0.0)"
webfaq_nl,WebFAQ NL,Qwen3-Embedding-0.6B,5,0.667442443292321,"(0.0, 1.0, 0.0)"
webfaq_nl,WebFAQ NL,Qwen3-Embedding-0.6B,6,0.669716185666277,"(0.0, 1.0, 0.0)"
webfaq_nl,WebFAQ NL,Qwen3-Embedding-0.6B,7,0.6696528017525015,"(0.0, 1.0, 0.0)"
webfaq_nl,WebFAQ NL,Qwen3-Embedding-0.6B,8,0.6762255383141155,"(0.0, 1.0, 0.0)"
webfaq_nl,WebFAQ NL,Qwen3-Embedding-0.6B,9,0.6628947366943767,"(0.0, 1.0, 0.0)"
webfaq_nl,WebFAQ NL,Qwen3-Embedding-0.6B,10,0.6699051819959568,"(0.0, 1.0, 0.0)"
webfaq_nl,WebFAQ NL,Static: Potion Multilingual 128M,1,0.33408870725367024,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
webfaq_nl,WebFAQ NL,Static: Potion Multilingual 128M,2,0.3088512865194657,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
webfaq_nl,WebFAQ NL,Static: Potion Multilingual 128M,3,0.31237708145525495,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
webfaq_nl,WebFAQ NL,Static: Potion Multilingual 128M,4,0.3222082626448712,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
webfaq_nl,WebFAQ NL,Static: Potion Multilingual 128M,5,0.31526031779995084,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
webfaq_nl,WebFAQ NL,Static: Potion Multilingual 128M,6,0.312915720197743,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
webfaq_nl,WebFAQ NL,Static: Potion Multilingual 128M,7,0.3084484865551958,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
webfaq_nl,WebFAQ NL,Static: Potion Multilingual 128M,8,0.3116582529900684,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
webfaq_nl,WebFAQ NL,Static: Potion Multilingual 128M,9,0.32304454236671315,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
webfaq_nl,WebFAQ NL,Static: Potion Multilingual 128M,10,0.31047644360046206,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
webfaq_nl,WebFAQ NL,Static: Static Similarity MRL Multilingual,1,0.3467982688533227,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
webfaq_nl,WebFAQ NL,Static: Static Similarity MRL Multilingual,2,0.3098518841638097,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
webfaq_nl,WebFAQ NL,Static: Static Similarity MRL Multilingual,3,0.301703064626206,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
webfaq_nl,WebFAQ NL,Static: Static Similarity MRL Multilingual,4,0.32288348938186484,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
webfaq_nl,WebFAQ NL,Static: Static Similarity MRL Multilingual,5,0.3217465858498922,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
webfaq_nl,WebFAQ NL,Static: Static Similarity MRL Multilingual,6,0.33357576730586536,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
webfaq_nl,WebFAQ NL,Static: Static Similarity MRL Multilingual,7,0.30462193525647263,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
webfaq_nl,WebFAQ NL,Static: Static Similarity MRL Multilingual,8,0.3060521774448869,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
webfaq_nl,WebFAQ NL,Static: Static Similarity MRL Multilingual,9,0.31144392596840204,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
webfaq_nl,WebFAQ NL,Static: Static Similarity MRL Multilingual,10,0.31422975367095685,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,1,0.6963435861355393,"(0.1, 0.9, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,2,0.6575999237997021,"(0.1, 0.9, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,3,0.6940810130644386,"(0.1, 0.9, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,4,0.6786046615853502,"(0.1, 0.9, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,5,0.6722338058311325,"(0.1, 0.9, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,6,0.6754486195508816,"(0.1, 0.9, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,7,0.6762285359329581,"(0.1, 0.9, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,8,0.6789436481986886,"(0.1, 0.9, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,9,0.6654358992849039,"(0.1, 0.9, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,10,0.6737026683290896,"(0.1, 0.9, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,1,0.6963435861355393,"(0.1, 0.9, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,2,0.6575999237997021,"(0.1, 0.9, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,3,0.6940810130644386,"(0.1, 0.9, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,4,0.6786046615853502,"(0.1, 0.9, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,5,0.6722338058311325,"(0.1, 0.9, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,6,0.6754486195508816,"(0.1, 0.9, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,7,0.6762285359329581,"(0.1, 0.9, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,8,0.6789436481986886,"(0.1, 0.9, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,9,0.6654358992849039,"(0.1, 0.9, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,10,0.6737026683290896,"(0.1, 0.9, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,1,0.6763661326994225,"(0.1, 0.8, 0.1) + Potion Multilingual 128M"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,2,0.6369479010251234,"(0.1, 0.8, 0.1) + Potion Multilingual 128M"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,3,0.6634722225483128,"(0.1, 0.8, 0.1) + Potion Multilingual 128M"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,4,0.6516112541072325,"(0.1, 0.8, 0.1) + Potion Multilingual 128M"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,5,0.6489680300346299,"(0.1, 0.8, 0.1) + Potion Multilingual 128M"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,6,0.6601007267210789,"(0.1, 0.8, 0.1) + Potion Multilingual 128M"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,7,0.6520893767752605,"(0.1, 0.8, 0.1) + Potion Multilingual 128M"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,8,0.6491740198702765,"(0.1, 0.8, 0.1) + Potion Multilingual 128M"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,9,0.6481735997029237,"(0.1, 0.8, 0.1) + Potion Multilingual 128M"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,10,0.6473850195839186,"(0.1, 0.8, 0.1) + Potion Multilingual 128M"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,1,0.6717741708796311,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,2,0.6295479035954923,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,3,0.6693699016726168,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,4,0.6513675961843528,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,5,0.646677884344921,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,6,0.6525955531522941,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,7,0.6496150794410641,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,8,0.6485456569760372,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,9,0.651527116373466,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual"
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,10,0.6532305896160251,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual"
webfaq_nl,WebFAQ NL,CV-selected individual retriever,1,0.6907145152400735,"(0.0, 1.0, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected individual retriever,2,0.6596316913955379,"(0.0, 1.0, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected individual retriever,3,0.6938551316639423,"(0.0, 1.0, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected individual retriever,4,0.667141963138869,"(0.0, 1.0, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected individual retriever,5,0.667442443292321,"(0.0, 1.0, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected individual retriever,6,0.669716185666277,"(0.0, 1.0, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected individual retriever,7,0.6696528017525015,"(0.0, 1.0, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected individual retriever,8,0.6762255383141155,"(0.0, 1.0, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected individual retriever,9,0.6628947366943767,"(0.0, 1.0, 0.0)"
webfaq_nl,WebFAQ NL,CV-selected individual retriever,10,0.6699051819959568,"(0.0, 1.0, 0.0)"
wikipedia_nl,Wikipedia NL,BM25,1,0.8062529892420086,"(1.0, 0.0, 0.0)"
wikipedia_nl,Wikipedia NL,BM25,2,0.8198410368198529,"(1.0, 0.0, 0.0)"
wikipedia_nl,Wikipedia NL,BM25,3,0.8735981827124487,"(1.0, 0.0, 0.0)"
wikipedia_nl,Wikipedia NL,BM25,4,0.8450808145152405,"(1.0, 0.0, 0.0)"
wikipedia_nl,Wikipedia NL,BM25,5,0.8369224946744119,"(1.0, 0.0, 0.0)"
wikipedia_nl,Wikipedia NL,BM25,6,0.8533526791554565,"(1.0, 0.0, 0.0)"
wikipedia_nl,Wikipedia NL,BM25,7,0.7792054570660305,"(1.0, 0.0, 0.0)"
wikipedia_nl,Wikipedia NL,BM25,8,0.8615866849788775,"(1.0, 0.0, 0.0)"
wikipedia_nl,Wikipedia NL,BM25,9,0.8281507336472471,"(1.0, 0.0, 0.0)"
wikipedia_nl,Wikipedia NL,BM25,10,0.8163663782311293,"(1.0, 0.0, 0.0)"
wikipedia_nl,Wikipedia NL,Qwen3-Embedding-0.6B,1,0.8398424045966628,"(0.0, 1.0, 0.0)"
wikipedia_nl,Wikipedia NL,Qwen3-Embedding-0.6B,2,0.8164446903392673,"(0.0, 1.0, 0.0)"
wikipedia_nl,Wikipedia NL,Qwen3-Embedding-0.6B,3,0.8692802330069632,"(0.0, 1.0, 0.0)"
wikipedia_nl,Wikipedia NL,Qwen3-Embedding-0.6B,4,0.838122105691582,"(0.0, 1.0, 0.0)"
wikipedia_nl,Wikipedia NL,Qwen3-Embedding-0.6B,5,0.9014313998275126,"(0.0, 1.0, 0.0)"
wikipedia_nl,Wikipedia NL,Qwen3-Embedding-0.6B,6,0.8428821939245488,"(0.0, 1.0, 0.0)"
wikipedia_nl,Wikipedia NL,Qwen3-Embedding-0.6B,7,0.8437449739252527,"(0.0, 1.0, 0.0)"
wikipedia_nl,Wikipedia NL,Qwen3-Embedding-0.6B,8,0.8233603560955575,"(0.0, 1.0, 0.0)"
wikipedia_nl,Wikipedia NL,Qwen3-Embedding-0.6B,9,0.8389785928519753,"(0.0, 1.0, 0.0)"
wikipedia_nl,Wikipedia NL,Qwen3-Embedding-0.6B,10,0.8695317464197675,"(0.0, 1.0, 0.0)"
wikipedia_nl,Wikipedia NL,Static: Potion Multilingual 128M,1,0.5866746519555939,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
wikipedia_nl,Wikipedia NL,Static: Potion Multilingual 128M,2,0.5718728448840557,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
wikipedia_nl,Wikipedia NL,Static: Potion Multilingual 128M,3,0.6315601015942715,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
wikipedia_nl,Wikipedia NL,Static: Potion Multilingual 128M,4,0.5813227448251564,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
wikipedia_nl,Wikipedia NL,Static: Potion Multilingual 128M,5,0.6385072717330089,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
wikipedia_nl,Wikipedia NL,Static: Potion Multilingual 128M,6,0.6549441672679192,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
wikipedia_nl,Wikipedia NL,Static: Potion Multilingual 128M,7,0.6036012866950478,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
wikipedia_nl,Wikipedia NL,Static: Potion Multilingual 128M,8,0.6552118161236771,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
wikipedia_nl,Wikipedia NL,Static: Potion Multilingual 128M,9,0.6356268632598706,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
wikipedia_nl,Wikipedia NL,Static: Potion Multilingual 128M,10,0.6386960833484773,"(0.0, 0.0, 1.0) + Potion Multilingual 128M"
wikipedia_nl,Wikipedia NL,Static: Static Similarity MRL Multilingual,1,0.713345879369881,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
wikipedia_nl,Wikipedia NL,Static: Static Similarity MRL Multilingual,2,0.6689301996263385,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
wikipedia_nl,Wikipedia NL,Static: Static Similarity MRL Multilingual,3,0.6491857874629204,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
wikipedia_nl,Wikipedia NL,Static: Static Similarity MRL Multilingual,4,0.6044816566424076,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
wikipedia_nl,Wikipedia NL,Static: Static Similarity MRL Multilingual,5,0.6683313399395168,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
wikipedia_nl,Wikipedia NL,Static: Static Similarity MRL Multilingual,6,0.6340190834759657,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
wikipedia_nl,Wikipedia NL,Static: Static Similarity MRL Multilingual,7,0.6180145260692613,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
wikipedia_nl,Wikipedia NL,Static: Static Similarity MRL Multilingual,8,0.7002697546804363,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
wikipedia_nl,Wikipedia NL,Static: Static Similarity MRL Multilingual,9,0.6538165902328911,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
wikipedia_nl,Wikipedia NL,Static: Static Similarity MRL Multilingual,10,0.6532472481158523,"(0.0, 0.0, 1.0) + Static Similarity MRL Multilingual"
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,1,0.8544228368066251,"(0.5, 0.5, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,2,0.8612215782639882,"(0.5, 0.5, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,3,0.9174667406045288,"(0.5, 0.5, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,4,0.8776465263776481,"(0.5, 0.5, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,5,0.9058652735454962,"(0.5, 0.5, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,6,0.8823387895788376,"(0.5, 0.5, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,7,0.8494583069191625,"(0.5, 0.5, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,8,0.8641667962322632,"(0.5, 0.5, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,9,0.8415969855695342,"(0.5, 0.5, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,10,0.8755430942028761,"(0.5, 0.5, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,1,0.8544228368066251,"(0.5, 0.5, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,2,0.8612215782639882,"(0.5, 0.5, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,3,0.9174667406045288,"(0.5, 0.5, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,4,0.8776465263776481,"(0.5, 0.5, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,5,0.9058652735454962,"(0.5, 0.5, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,6,0.8823387895788376,"(0.5, 0.5, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,7,0.8494583069191625,"(0.5, 0.5, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,8,0.8641667962322632,"(0.5, 0.5, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,9,0.8415969855695342,"(0.5, 0.5, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,10,0.8755430942028761,"(0.5, 0.5, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,1,0.8544921778685723,"(0.3, 0.6, 0.1) + Potion Multilingual 128M"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,2,0.8240576154645533,"(0.3, 0.6, 0.1) + Potion Multilingual 128M"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,3,0.9015057992118333,"(0.3, 0.6, 0.1) + Potion Multilingual 128M"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,4,0.8633245541341603,"(0.3, 0.6, 0.1) + Potion Multilingual 128M"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,5,0.8721825902545243,"(0.3, 0.6, 0.1) + Potion Multilingual 128M"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,6,0.8701313937595114,"(0.3, 0.6, 0.1) + Potion Multilingual 128M"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,7,0.8366348270963256,"(0.3, 0.6, 0.1) + Potion Multilingual 128M"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,8,0.8480545080142716,"(0.3, 0.6, 0.1) + Potion Multilingual 128M"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,9,0.8333271398061576,"(0.3, 0.6, 0.1) + Potion Multilingual 128M"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,10,0.8605960385128856,"(0.3, 0.6, 0.1) + Potion Multilingual 128M"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,1,0.8438194025463114,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,2,0.8409991250994305,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,3,0.8858434091461822,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,4,0.8662746644578874,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,5,0.9090120485112614,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,6,0.8596527754872416,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,7,0.835031728555138,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,8,0.8462834120138237,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,9,0.8313982940170294,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual"
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,10,0.8581456306080023,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual"
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,1,0.8398424045966628,"(0.0, 1.0, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,2,0.8164446903392673,"(0.0, 1.0, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,3,0.8692802330069632,"(0.0, 1.0, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,4,0.838122105691582,"(0.0, 1.0, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,5,0.9014313998275126,"(0.0, 1.0, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,6,0.8428821939245488,"(0.0, 1.0, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,7,0.8437449739252527,"(0.0, 1.0, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,8,0.8233603560955575,"(0.0, 1.0, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,9,0.8389785928519753,"(0.0, 1.0, 0.0)"
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,10,0.8695317464197675,"(0.0, 1.0, 0.0)"


==> results_tables/cv_selected_configurations.csv <==
dataset,dataset_display,selector,fold,static_model,alpha,beta,gamma,configuration,train_mean,test_mean
dutch_news,Dutch News,CV-selected weighted RRF,1,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.6585118623550483,0.6528847805131227
dutch_news,Dutch News,CV-selected weighted RRF,2,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.6565769462340298,0.6702990256022895
dutch_news,Dutch News,CV-selected weighted RRF,3,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.6519301894606906,0.7121198365623422
dutch_news,Dutch News,CV-selected weighted RRF,4,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.6594077273087492,0.6448219959298149
dutch_news,Dutch News,CV-selected weighted RRF,5,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.662948677505208,0.6129534441616852
dutch_news,Dutch News,CV-selected weighted RRF,6,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.6600606689576105,0.6389455210900633
dutch_news,Dutch News,CV-selected weighted RRF,7,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.6629829211157792,0.6126452516665449
dutch_news,Dutch News,CV-selected weighted RRF,8,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.6539616932470138,0.6938363024854334
dutch_news,Dutch News,CV-selected weighted RRF,9,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.6597498858177278,0.6417425693490076
dutch_news,Dutch News,CV-selected weighted RRF,10,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.6533609697067004,0.6992428143482539
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,1,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.6585118623550483,0.6528847805131227
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,2,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.6565769462340298,0.6702990256022895
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,3,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.6519301894606906,0.7121198365623422
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,4,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.6594077273087492,0.6448219959298149
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,5,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.662948677505208,0.6129534441616852
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,6,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.6600606689576105,0.6389455210900633
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,7,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.6629829211157792,0.6126452516665449
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,8,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.6539616932470138,0.6938363024854334
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,9,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.6597498858177278,0.6417425693490076
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,10,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.6533609697067004,0.6992428143482539
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,1,minishlab_potion-multilingual-128M,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Potion Multilingual 128M",0.6271522394460206,0.620007586517604
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,2,minishlab_potion-multilingual-128M,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Potion Multilingual 128M",0.6272714101341909,0.6189350503240711
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,3,minishlab_potion-multilingual-128M,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Potion Multilingual 128M",0.6208992940809629,0.6762840948031226
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,4,minishlab_potion-multilingual-128M,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Potion Multilingual 128M",0.6300210189071529,0.5941885713674128
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,5,minishlab_potion-multilingual-128M,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Potion Multilingual 128M",0.632258713151338,0.5740493231697473
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,6,minishlab_potion-multilingual-128M,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Potion Multilingual 128M",0.6262862057538101,0.6278018897474976
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,7,minishlab_potion-multilingual-128M,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Potion Multilingual 128M",0.6293617280709602,0.6001221888931468
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,8,minishlab_potion-multilingual-128M,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Potion Multilingual 128M",0.6220001162627886,0.6663766951666912
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,9,minishlab_potion-multilingual-128M,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Potion Multilingual 128M",0.62448162983972,0.6440430729743093
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,10,minishlab_potion-multilingual-128M,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Potion Multilingual 128M",0.6246453858848448,0.6425692685681861
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,1,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual",0.6446267529000761,0.6457608951529256
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,2,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual",0.6428286586037009,0.6619437438203022
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,3,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual",0.638455795487874,0.7012995118627441
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,4,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual",0.6466383549092442,0.6276564770704135
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,5,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual",0.6530935700501626,0.5695595408021472
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,6,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual",0.6473811229251119,0.6209715649276041
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,7,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual",0.6466017399581485,0.6279860116302735
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,8,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual",0.6414664242655596,0.6742038528635749
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,9,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual",0.644712119076608,0.6449925995641388
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,10,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual",0.6415971330771248,0.6730274735594867
dutch_news,Dutch News,CV-selected individual retriever,1,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5960133358124656,0.6055767756765181
dutch_news,Dutch News,CV-selected individual retriever,2,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5942907902134317,0.6210796860678238
dutch_news,Dutch News,CV-selected individual retriever,3,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5952857151056439,0.6121253620379139
dutch_news,Dutch News,CV-selected individual retriever,4,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5973333574657499,0.5936965807969591
dutch_news,Dutch News,CV-selected individual retriever,5,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.6017396789069668,0.5540396878260071
dutch_news,Dutch News,CV-selected individual retriever,6,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5993815293858218,0.5752630335163121
dutch_news,Dutch News,CV-selected individual retriever,7,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5980188547616753,0.5875271051336313
dutch_news,Dutch News,CV-selected individual retriever,8,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5935226469511024,0.6279929754287877
dutch_news,Dutch News,CV-selected individual retriever,9,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.6007166773352118,0.5632467019718024
dutch_news,Dutch News,CV-selected individual retriever,10,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5933942120506395,0.629148889532953
open_tender,Open Tender,CV-selected weighted RRF,1,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5034176077278739,0.4788582722963474
open_tender,Open Tender,CV-selected weighted RRF,2,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5050646715618909,0.46403469779019363
open_tender,Open Tender,CV-selected weighted RRF,3,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.49678957142849867,0.5385105989907243
open_tender,Open Tender,CV-selected weighted RRF,4,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.494679524149832,0.5575010244987243
open_tender,Open Tender,CV-selected weighted RRF,5,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5053064830998028,0.4618583939489872
open_tender,Open Tender,CV-selected weighted RRF,6,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.49464935454659703,0.5577725509278388
open_tender,Open Tender,CV-selected weighted RRF,7,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.4955077885400422,0.5500466449868326
open_tender,Open Tender,CV-selected weighted RRF,8,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5089651891237271,0.42893003973366833
open_tender,Open Tender,CV-selected weighted RRF,9,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5017189170501084,0.49414648839623626
open_tender,Open Tender,CV-selected weighted RRF,10,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5035176346188392,0.47795803027765943
open_tender,Open Tender,CV-selected BM25-Qwen RRF,1,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5034176077278739,0.4788582722963474
open_tender,Open Tender,CV-selected BM25-Qwen RRF,2,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5050646715618909,0.46403469779019363
open_tender,Open Tender,CV-selected BM25-Qwen RRF,3,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.49678957142849867,0.5385105989907243
open_tender,Open Tender,CV-selected BM25-Qwen RRF,4,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.494679524149832,0.5575010244987243
open_tender,Open Tender,CV-selected BM25-Qwen RRF,5,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5053064830998028,0.4618583939489872
open_tender,Open Tender,CV-selected BM25-Qwen RRF,6,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.49464935454659703,0.5577725509278388
open_tender,Open Tender,CV-selected BM25-Qwen RRF,7,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.4955077885400422,0.5500466449868326
open_tender,Open Tender,CV-selected BM25-Qwen RRF,8,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5089651891237271,0.42893003973366833
open_tender,Open Tender,CV-selected BM25-Qwen RRF,9,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5017189170501084,0.49414648839623626
open_tender,Open Tender,CV-selected BM25-Qwen RRF,10,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5035176346188392,0.47795803027765943
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,1,minishlab_potion-multilingual-128M,0.7,0.2,0.1,"(0.7, 0.2, 0.1) + Potion Multilingual 128M",0.4700376834987103,0.45439514718100327
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,2,minishlab_potion-multilingual-128M,0.7,0.2,0.1,"(0.7, 0.2, 0.1) + Potion Multilingual 128M",0.470588847574107,0.4494346705024327
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,3,minishlab_potion-multilingual-128M,0.7,0.2,0.1,"(0.7, 0.2, 0.1) + Potion Multilingual 128M",0.46388009010806197,0.5098134876968379
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,4,minishlab_potion-multilingual-128M,0.7,0.2,0.1,"(0.7, 0.2, 0.1) + Potion Multilingual 128M",0.4603961279059346,0.5411691475159841
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,5,minishlab_potion-multilingual-128M,0.7,0.2,0.1,"(0.7, 0.2, 0.1) + Potion Multilingual 128M",0.4752313952009349,0.4076517418609819
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,6,minishlab_potion-multilingual-128M,0.7,0.2,0.1,"(0.7, 0.2, 0.1) + Potion Multilingual 128M",0.465110983374191,0.49873544830167704
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,7,minishlab_potion-multilingual-128M,0.7,0.2,0.1,"(0.7, 0.2, 0.1) + Potion Multilingual 128M",0.46389545109160435,0.5096752388449568
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,8,minishlab_potion-multilingual-128M,0.7,0.2,0.1,"(0.7, 0.2, 0.1) + Potion Multilingual 128M",0.4759058594365913,0.40158156374007375
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,9,minishlab_potion-multilingual-128M,0.7,0.2,0.1,"(0.7, 0.2, 0.1) + Potion Multilingual 128M",0.46630978372188314,0.48794624517244756
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,10,minishlab_potion-multilingual-128M,0.7,0.2,0.1,"(0.7, 0.2, 0.1) + Potion Multilingual 128M",0.47337807675737725,0.4243316078530006
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,1,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.3,0.1,"(0.6, 0.3, 0.1) + Static Similarity MRL Multilingual",0.47190912981807087,0.453725754628058
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,2,tomaarsen_static-similarity-mrl-multilingual-v1,0.8,0.1,0.1,"(0.8, 0.1, 0.1) + Static Similarity MRL Multilingual",0.47099005875241245,0.4547385649167518
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,3,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.3,0.1,"(0.6, 0.3, 0.1) + Static Similarity MRL Multilingual",0.46527982448939587,0.5133895025861329
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,4,tomaarsen_static-similarity-mrl-multilingual-v1,0.8,0.1,0.1,"(0.8, 0.1, 0.1) + Static Similarity MRL Multilingual",0.4653764164930029,0.5052613452514378
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,5,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.3,0.1,"(0.6, 0.3, 0.1) + Static Similarity MRL Multilingual",0.47746285427499213,0.4037422345157665
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,6,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.3,0.1,"(0.6, 0.3, 0.1) + Static Similarity MRL Multilingual",0.46793259664897957,0.48951455314987924
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,7,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.3,0.1,"(0.6, 0.3, 0.1) + Static Similarity MRL Multilingual",0.46588829059304016,0.5079133076533344
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,8,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.3,0.1,"(0.6, 0.3, 0.1) + Static Similarity MRL Multilingual",0.47729101093833326,0.4052888245456961
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,9,tomaarsen_static-similarity-mrl-multilingual-v1,0.8,0.1,0.1,"(0.8, 0.1, 0.1) + Static Similarity MRL Multilingual",0.4682152710872232,0.47971165390345505
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,10,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.3,0.1,"(0.6, 0.3, 0.1) + Static Similarity MRL Multilingual",0.4734705700329621,0.43967279269403664
open_tender,Open Tender,CV-selected individual retriever,1,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5034176077278739,0.4788582722963474
open_tender,Open Tender,CV-selected individual retriever,2,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5050646715618909,0.46403469779019363
open_tender,Open Tender,CV-selected individual retriever,3,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.49678957142849867,0.5385105989907243
open_tender,Open Tender,CV-selected individual retriever,4,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.494679524149832,0.5575010244987243
open_tender,Open Tender,CV-selected individual retriever,5,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5053064830998028,0.4618583939489872
open_tender,Open Tender,CV-selected individual retriever,6,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.49464935454659703,0.5577725509278388
open_tender,Open Tender,CV-selected individual retriever,7,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.4955077885400422,0.5500466449868326
open_tender,Open Tender,CV-selected individual retriever,8,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5089651891237271,0.42893003973366833
open_tender,Open Tender,CV-selected individual retriever,9,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5017189170501084,0.49414648839623626
open_tender,Open Tender,CV-selected individual retriever,10,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",0.5035176346188392,0.47795803027765943
vabb,VABB,CV-selected weighted RRF,1,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.7508061415455126,0.7672916625070502
vabb,VABB,CV-selected weighted RRF,2,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.7572576407891999,0.7092281693138648
vabb,VABB,CV-selected weighted RRF,3,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.7488865045695517,0.7845683952906984
vabb,VABB,CV-selected weighted RRF,4,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.7521742172753552,0.7549789809384674
vabb,VABB,CV-selected weighted RRF,5,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.747992182921775,0.7926172901206883
vabb,VABB,CV-selected weighted RRF,6,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.75329575796994,0.7448851146872039
vabb,VABB,CV-selected weighted RRF,7,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.757271601280356,0.7091025248934603
vabb,VABB,CV-selected weighted RRF,8,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.7567301258636143,0.7139758036441344
vabb,VABB,CV-selected weighted RRF,9,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.7456421402133533,0.8137676744964847
vabb,VABB,CV-selected weighted RRF,10,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.7544906239880058,0.7341313205246115
vabb,VABB,CV-selected BM25-Qwen RRF,1,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.7508061415455126,0.7672916625070502
vabb,VABB,CV-selected BM25-Qwen RRF,2,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.7572576407891999,0.7092281693138648
vabb,VABB,CV-selected BM25-Qwen RRF,3,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.7488865045695517,0.7845683952906984
vabb,VABB,CV-selected BM25-Qwen RRF,4,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.7521742172753552,0.7549789809384674
vabb,VABB,CV-selected BM25-Qwen RRF,5,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.747992182921775,0.7926172901206883
vabb,VABB,CV-selected BM25-Qwen RRF,6,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.75329575796994,0.7448851146872039
vabb,VABB,CV-selected BM25-Qwen RRF,7,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.757271601280356,0.7091025248934603
vabb,VABB,CV-selected BM25-Qwen RRF,8,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.7567301258636143,0.7139758036441344
vabb,VABB,CV-selected BM25-Qwen RRF,9,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.7456421402133533,0.8137676744964847
vabb,VABB,CV-selected BM25-Qwen RRF,10,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.7544906239880058,0.7341313205246115
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,1,minishlab_potion-multilingual-128M,0.2,0.7,0.1,"(0.2, 0.7, 0.1) + Potion Multilingual 128M",0.7398054576202655,0.7410864549785038
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,2,minishlab_potion-multilingual-128M,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Potion Multilingual 128M",0.7424875955417034,0.705037606843689
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,3,minishlab_potion-multilingual-128M,0.2,0.7,0.1,"(0.2, 0.7, 0.1) + Potion Multilingual 128M",0.7379921469747529,0.7574062507881172
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,4,minishlab_potion-multilingual-128M,0.2,0.7,0.1,"(0.2, 0.7, 0.1) + Potion Multilingual 128M",0.7383141011694614,0.75450866303574
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,5,minishlab_potion-multilingual-128M,0.2,0.7,0.1,"(0.2, 0.7, 0.1) + Potion Multilingual 128M",0.7335499246161311,0.7973862520157127
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,6,minishlab_potion-multilingual-128M,0.2,0.7,0.1,"(0.2, 0.7, 0.1) + Potion Multilingual 128M",0.7401750596141776,0.7377600370332948
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,7,minishlab_potion-multilingual-128M,0.2,0.7,0.1,"(0.2, 0.7, 0.1) + Potion Multilingual 128M",0.7441356417764554,0.7021147975727945
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,8,minishlab_potion-multilingual-128M,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Potion Multilingual 128M",0.7439821348865614,0.6915867527399677
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,9,minishlab_potion-multilingual-128M,0.2,0.7,0.1,"(0.2, 0.7, 0.1) + Potion Multilingual 128M",0.7367544991625133,0.7685450810982729
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,10,minishlab_potion-multilingual-128M,0.2,0.7,0.1,"(0.2, 0.7, 0.1) + Potion Multilingual 128M",0.7423674627915655,0.7180284084368032
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,1,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.7,0.1,"(0.2, 0.7, 0.1) + Static Similarity MRL Multilingual",0.7422181591262537,0.7752082580061688
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,2,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.7,0.1,"(0.2, 0.7, 0.1) + Static Similarity MRL Multilingual",0.7483167989219914,0.720320499844529
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,3,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.7,0.1,"(0.2, 0.7, 0.1) + Static Similarity MRL Multilingual",0.7447885924997697,0.7520743576445238
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,4,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.7,0.1,"(0.2, 0.7, 0.1) + Static Similarity MRL Multilingual",0.7440941417992871,0.758324413948867
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,5,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual",0.7397135587698641,0.7882236915965041
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,6,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.7,0.1,"(0.2, 0.7, 0.1) + Static Similarity MRL Multilingual",0.7456326597498911,0.7444777523934317
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,7,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.7,0.1,"(0.2, 0.7, 0.1) + Static Similarity MRL Multilingual",0.7511277838608253,0.6950216353950236
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,8,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual",0.7492544847522853,0.7023553577547136
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,9,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.7,0.1,"(0.2, 0.7, 0.1) + Static Similarity MRL Multilingual",0.7433788250905733,0.7647622643272917
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,10,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.7,0.1,"(0.2, 0.7, 0.1) + Static Similarity MRL Multilingual",0.7478631123847218,0.7244036786799551
vabb,VABB,CV-selected individual retriever,1,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.7208934364583143,0.7449353588065424
vabb,VABB,CV-selected individual retriever,2,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.7241637899311576,0.7155021775509521
vabb,VABB,CV-selected individual retriever,3,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.7212657248847002,0.7415847629690688
vabb,VABB,CV-selected individual retriever,4,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.7225026598434812,0.7304523483400408
vabb,VABB,CV-selected individual retriever,5,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.7177847253120206,0.7729137591231847
vabb,VABB,CV-selected individual retriever,6,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.7261249226274958,0.6978519832839083
vabb,VABB,CV-selected individual retriever,7,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.7281963436458398,0.6792091941188119
vabb,VABB,CV-selected individual retriever,8,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.7264014256148463,0.6953634563977539
vabb,VABB,CV-selected individual retriever,9,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.717692546521721,0.7737433682358824
vabb,VABB,CV-selected individual retriever,10,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.727950712091794,0.6814198781052255
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,1,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",0.6746976417307939,0.6963435861355393
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,2,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",0.6790024931014425,0.6575999237997021
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,3,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",0.6749490387386939,0.6940810130644386
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,4,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",0.6766686333474816,0.6786046615853502
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,5,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",0.6773765062090613,0.6722338058311325
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,6,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",0.6770193046846448,0.6754486195508816
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,7,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",0.6769326473088585,0.6762285359329581
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,8,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",0.6766309681682218,0.6789436481986886
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,9,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",0.6781318291586422,0.6654358992849039
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,10,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",0.6772132992648439,0.6737026683290896
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,1,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",0.6746976417307939,0.6963435861355393
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,2,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",0.6790024931014425,0.6575999237997021
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,3,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",0.6749490387386939,0.6940810130644386
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,4,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",0.6766686333474816,0.6786046615853502
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,5,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",0.6773765062090613,0.6722338058311325
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,6,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",0.6770193046846448,0.6754486195508816
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,7,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",0.6769326473088585,0.6762285359329581
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,8,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",0.6766309681682218,0.6789436481986886
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,9,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",0.6781318291586422,0.6654358992849039
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,10,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",0.6772132992648439,0.6737026683290896
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,1,minishlab_potion-multilingual-128M,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Potion Multilingual 128M",0.6508802389298619,0.6763661326994225
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,2,minishlab_potion-multilingual-128M,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Potion Multilingual 128M",0.6552600424492284,0.6369479010251234
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,3,minishlab_potion-multilingual-128M,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Potion Multilingual 128M",0.6523128956133185,0.6634722225483128
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,4,minishlab_potion-multilingual-128M,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Potion Multilingual 128M",0.6536307809956607,0.6516112541072325
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,5,minishlab_potion-multilingual-128M,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Potion Multilingual 128M",0.6539244725592832,0.6489680300346299
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,6,minishlab_potion-multilingual-128M,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Potion Multilingual 128M",0.652687506260789,0.6601007267210789
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,7,minishlab_potion-multilingual-128M,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Potion Multilingual 128M",0.6535776562547687,0.6520893767752605
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,8,minishlab_potion-multilingual-128M,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Potion Multilingual 128M",0.653901584799767,0.6491740198702765
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,9,minishlab_potion-multilingual-128M,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Potion Multilingual 128M",0.6540127425961395,0.6481735997029237
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,10,minishlab_potion-multilingual-128M,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Potion Multilingual 128M",0.6541003626093623,0.6473850195839186
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,1,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual",0.6502752534840299,0.6717741708796311
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,2,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual",0.6549670609600454,0.6295479035954923
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,3,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual",0.6505423945070316,0.6693699016726168
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,4,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual",0.6525426506723943,0.6513675961843528
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,5,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual",0.6530637297656644,0.646677884344921
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,6,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual",0.6524062110092896,0.6525955531522941
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,7,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual",0.6527373747549818,0.6496150794410641
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,8,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual",0.6528561994733182,0.6485456569760372
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,9,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual",0.6525249262069371,0.651527116373466
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,10,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual",0.6523356514022084,0.6532305896160251
webfaq_nl,WebFAQ NL,CV-selected individual retriever,1,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.6707184082126553,0.6907145152400735
webfaq_nl,WebFAQ NL,CV-selected individual retriever,2,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.6741720553064925,0.6596316913955379
webfaq_nl,WebFAQ NL,CV-selected individual retriever,3,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.6703694508322254,0.6938551316639423
webfaq_nl,WebFAQ NL,CV-selected individual retriever,4,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.6733375806683446,0.667141963138869
webfaq_nl,WebFAQ NL,CV-selected individual retriever,5,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.6733041939846278,0.667442443292321
webfaq_nl,WebFAQ NL,CV-selected individual retriever,6,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.6730515559430771,0.669716185666277
webfaq_nl,WebFAQ NL,CV-selected individual retriever,7,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.6730585986001633,0.6696528017525015
webfaq_nl,WebFAQ NL,CV-selected individual retriever,8,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.6723282945377618,0.6762255383141155
webfaq_nl,WebFAQ NL,CV-selected individual retriever,9,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.6738094947177328,0.6628947366943767
webfaq_nl,WebFAQ NL,CV-selected individual retriever,10,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.6730305563508905,0.6699051819959568
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,1,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.8750337879215928,0.8544228368066251
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,2,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.874278372204108,0.8612215782639882
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,3,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.8680289097218257,0.9174667406045288
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,4,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.8724533779692569,0.8776465263776481
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,5,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.8693179616172738,0.9058652735454962
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,6,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.8719320153913469,0.8823387895788376
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,7,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.8755854023535331,0.8494583069191625
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,8,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.8739511257631886,0.8641667962322632
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,9,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.8764588825034918,0.8415969855695342
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,10,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.8726870926553426,0.8755430942028761
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,1,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.8750337879215928,0.8544228368066251
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,2,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.874278372204108,0.8612215782639882
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,3,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.8680289097218257,0.9174667406045288
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,4,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.8724533779692569,0.8776465263776481
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,5,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.8693179616172738,0.9058652735454962
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,6,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.8719320153913469,0.8823387895788376
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,7,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.8755854023535331,0.8494583069191625
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,8,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.8739511257631886,0.8641667962322632
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,9,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.8764588825034918,0.8415969855695342
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,10,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",0.8726870926553426,0.8755430942028761
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,1,minishlab_potion-multilingual-128M,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Potion Multilingual 128M",0.8566460518060248,0.8544921778685723
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,2,minishlab_potion-multilingual-128M,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Potion Multilingual 128M",0.8600276698509158,0.8240576154645533
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,3,minishlab_potion-multilingual-128M,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Potion Multilingual 128M",0.851422316101218,0.9015057992118333
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,4,minishlab_potion-multilingual-128M,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Potion Multilingual 128M",0.8556646766654039,0.8633245541341603
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,5,minishlab_potion-multilingual-128M,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Potion Multilingual 128M",0.8546804504298079,0.8721825902545243
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,6,minishlab_potion-multilingual-128M,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Potion Multilingual 128M",0.854908361151476,0.8701313937595114
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,7,minishlab_potion-multilingual-128M,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Potion Multilingual 128M",0.8586302018918299,0.8366348270963256
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,8,minishlab_potion-multilingual-128M,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Potion Multilingual 128M",0.8573613484565026,0.8480545080142716
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,9,minishlab_potion-multilingual-128M,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Potion Multilingual 128M",0.8589977227018486,0.8333271398061576
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,10,minishlab_potion-multilingual-128M,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Potion Multilingual 128M",0.8559678450677678,0.8605960385128856
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,1,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual",0.8591823430995552,0.8438194025463114
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,2,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual",0.8594957072603198,0.8409991250994305
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,3,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual",0.8545130090329028,0.8858434091461822
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,4,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual",0.8566873139982689,0.8662746644578874
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,5,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual",0.8519387157701163,0.9090120485112614
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,6,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual",0.8574230794394518,0.8596527754872416
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,7,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual",0.8601587513207967,0.835031728555138
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,8,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual",0.8589085642698315,0.8462834120138237
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,9,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual",0.8605624662694754,0.8313982940170294
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,10,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual",0.8575905399815895,0.8581456306080023
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,1,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.8493084768980474,0.8398424045966628
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,2,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.8519082229266469,0.8164446903392673
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,3,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.8460376070746807,0.8692802330069632
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,4,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.8494996212208342,0.838122105691582
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,5,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.8424652552057308,0.9014313998275126
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,6,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.8489707225282823,0.8428821939245488
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,7,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.8488748580837596,0.8437449739252527
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,8,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.8511398156203924,0.8233603560955575
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,9,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.8494044559807905,0.8389785928519753
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,10,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",0.8460096611399247,0.8695317464197675


==> results_tables/cv_selection_frequencies.csv <==
dataset,dataset_display,selector,static_model,alpha,beta,gamma,configuration,selection_count,mean_train_mrr,mean_test_mrr,selection_rate
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,minishlab_potion-multilingual-128M,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Potion Multilingual 128M",10,0.6264377741531788,0.6264377741531788,1.0
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.4,0.1,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual",10,0.644740167125361,0.644740167125361,1.0
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",10,0.6579491541708558,0.6579491541708558,1.0
dutch_news,Dutch News,CV-selected individual retriever,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",10,0.5969696797988708,0.5969696797988708,1.0
dutch_news,Dutch News,CV-selected weighted RRF,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",10,0.6579491541708558,0.6579491541708558,1.0
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,minishlab_potion-multilingual-128M,0.7,0.2,0.1,"(0.7, 0.2, 0.1) + Potion Multilingual 128M",10,0.4684734298669396,0.4684734298669396,1.0
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.3,0.1,"(0.6, 0.3, 0.1) + Static Similarity MRL Multilingual",7,0.4713191823993963,0.4590352813961291,0.7
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,tomaarsen_static-similarity-mrl-multilingual-v1,0.8,0.1,0.1,"(0.8, 0.1, 0.1) + Static Similarity MRL Multilingual",3,0.4681939154442129,0.47990385469054825,0.3
open_tender,Open Tender,CV-selected BM25-Qwen RRF,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",10,0.5009616741847213,0.5009616741847213,1.0
open_tender,Open Tender,CV-selected individual retriever,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",10,0.5009616741847213,0.5009616741847213,1.0
open_tender,Open Tender,CV-selected weighted RRF,(none),1.0,0.0,0.0,"(1.0, 0.0, 0.0)",10,0.5009616741847213,0.5009616741847213,1.0
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,minishlab_potion-multilingual-128M,0.2,0.7,0.1,"(0.2, 0.7, 0.1) + Potion Multilingual 128M",8,0.7391367867156653,0.7471044931199049,0.8
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,minishlab_potion-multilingual-128M,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Potion Multilingual 128M",2,0.7432348652141324,0.6983121797918284,0.2
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.7,0.1,"(0.2, 0.7, 0.1) + Static Similarity MRL Multilingual",8,0.7459275091791642,0.7418241075299739,0.8
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual",2,0.7444840217610746,0.7452895246756088,0.2
vabb,VABB,CV-selected BM25-Qwen RRF,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",10,0.7524546936416664,0.7524546936416664,1.0
vabb,VABB,CV-selected individual retriever,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",10,0.7232976286931371,0.7232976286931371,1.0
vabb,VABB,CV-selected weighted RRF,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",10,0.7524546936416664,0.7524546936416664,1.0
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,minishlab_potion-multilingual-128M,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Potion Multilingual 128M",10,0.6534288283068179,0.6534288283068179,1.0
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.8,0.1,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual",10,0.6524251452235901,0.6524251452235901,1.0
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",10,0.6768622361712684,0.6768622361712684,1.0
webfaq_nl,WebFAQ NL,CV-selected individual retriever,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",10,0.6727180189153972,0.6727180189153972,1.0
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,(none),0.1,0.9,0.0,"(0.1, 0.9, 0.0)",10,0.6768622361712684,0.6768622361712684,1.0
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,minishlab_potion-multilingual-128M,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Potion Multilingual 128M",10,0.8564306644122794,0.8564306644122794,1.0
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.6,0.1,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual",10,0.8576460490442308,0.8576460490442308,1.0
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",10,0.872972692810096,0.8729726928100959,1.0
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,(none),0.0,1.0,0.0,"(0.0, 1.0, 0.0)",10,0.8483618696679089,0.8483618696679089,1.0
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,(none),0.5,0.5,0.0,"(0.5, 0.5, 0.0)",10,0.872972692810096,0.8729726928100959,1.0


==> results_tables/cv_weight_stability.csv <==
dataset,dataset_display,selector,distinct_selected_configurations,modal_configuration,modal_selection_rate,mean_alpha,sd_alpha,mean_beta,sd_beta,mean_gamma,sd_gamma,positive_gamma_rate
dutch_news,Dutch News,CV-selected weighted RRF,1,"(0.5, 0.5, 0.0)",1.0,0.5,0.0,0.5,0.0,0.0,0.0,0.0
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,1,"(0.5, 0.5, 0.0)",1.0,0.5,0.0,0.5,0.0,0.0,0.0,0.0
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,1,"(0.5, 0.4, 0.1) + Potion Multilingual 128M",1.0,0.5,0.0,0.4,0.0,0.1,0.0,1.0
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,1,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual",1.0,0.5,0.0,0.4,0.0,0.1,0.0,1.0
open_tender,Open Tender,CV-selected weighted RRF,1,"(1.0, 0.0, 0.0)",1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
open_tender,Open Tender,CV-selected BM25-Qwen RRF,1,"(1.0, 0.0, 0.0)",1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,1,"(0.7, 0.2, 0.1) + Potion Multilingual 128M",1.0,0.7,0.0,0.2,0.0,0.1,0.0,1.0
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,2,"(0.6, 0.3, 0.1) + Static Similarity MRL Multilingual",0.7,0.6599999999999999,0.09660917830792962,0.24,0.09660917830792959,0.1,0.0,1.0
vabb,VABB,CV-selected weighted RRF,1,"(0.5, 0.5, 0.0)",1.0,0.5,0.0,0.5,0.0,0.0,0.0,0.0
vabb,VABB,CV-selected BM25-Qwen RRF,1,"(0.5, 0.5, 0.0)",1.0,0.5,0.0,0.5,0.0,0.0,0.0,0.0
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,2,"(0.2, 0.7, 0.1) + Potion Multilingual 128M",0.8,0.22000000000000003,0.04216370213557838,0.6799999999999999,0.04216370213557838,0.1,0.0,1.0
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,2,"(0.2, 0.7, 0.1) + Static Similarity MRL Multilingual",0.8,0.22000000000000003,0.04216370213557838,0.6799999999999999,0.04216370213557838,0.1,0.0,1.0
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,1,"(0.1, 0.9, 0.0)",1.0,0.1,0.0,0.9,0.0,0.0,0.0,0.0
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,1,"(0.1, 0.9, 0.0)",1.0,0.1,0.0,0.9,0.0,0.0,0.0,0.0
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,1,"(0.1, 0.8, 0.1) + Potion Multilingual 128M",1.0,0.1,0.0,0.8,0.0,0.1,0.0,1.0
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,1,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual",1.0,0.1,0.0,0.8,0.0,0.1,0.0,1.0
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,1,"(0.5, 0.5, 0.0)",1.0,0.5,0.0,0.5,0.0,0.0,0.0,0.0
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,1,"(0.5, 0.5, 0.0)",1.0,0.5,0.0,0.5,0.0,0.0,0.0,0.0
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,1,"(0.3, 0.6, 0.1) + Potion Multilingual 128M",1.0,0.29999999999999993,5.851389114294502e-17,0.5999999999999999,1.1702778228589004e-16,0.1,0.0,1.0
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,1,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual",1.0,0.29999999999999993,5.851389114294502e-17,0.5999999999999999,1.1702778228589004e-16,0.1,0.0,1.0


==> results_tables/dataset_mrr_10fold_cv.csv <==
dataset,dataset_display,method,mean,cv_mean,pooled_oof_mean,fold_sd,fold_count,query_sd,query_count,selection_type
dutch_news,Dutch News,BM25,0.5969696797988708,0.5969696797988708,0.5969696797988708,0.026738014858695175,10,0.4184842406634522,1000,fixed
dutch_news,Dutch News,Qwen3-Embedding-0.6B,0.5634656226327351,0.5634656226327353,0.5634656226327351,0.03369099179748728,10,0.4249851427244705,1000,fixed
dutch_news,Dutch News,Static: Potion Multilingual 128M,0.2277986725141541,0.2277986725141541,0.2277986725141541,0.030638687427241948,10,0.3584282933835456,1000,fixed
dutch_news,Dutch News,Static: Static Similarity MRL Multilingual,0.31328487292183715,0.3132848729218372,0.31328487292183715,0.026239988382770696,10,0.3967384795511086,1000,fixed
dutch_news,Dutch News,CV-selected weighted RRF,0.6579491541708558,0.6579491541708558,0.6579491541708558,0.03492667727201,10,0.4042474208702378,1000,tuned
open_tender,Open Tender,BM25,0.5009616741847213,0.5009616741847213,0.5009616741847213,0.04641459205523164,10,0.44963709410920966,1000,fixed
open_tender,Open Tender,Qwen3-Embedding-0.6B,0.4433823574169669,0.44338235741696685,0.4433823574169669,0.04534561098786909,10,0.4456703807553133,1000,fixed
open_tender,Open Tender,Static: Potion Multilingual 128M,0.2816915681776318,0.28169156817763175,0.2816915681776318,0.03765209136768043,10,0.41564610088560683,1000,fixed
open_tender,Open Tender,Static: Static Similarity MRL Multilingual,0.30860005596657264,0.3086000559665727,0.30860005596657264,0.028259865177756322,10,0.426192362280105,1000,fixed
open_tender,Open Tender,CV-selected weighted RRF,0.5009616741847213,0.5009616741847213,0.5009616741847213,0.04641459205523164,10,0.44963709410920966,1000,tuned
vabb,VABB,BM25,0.7103149652484863,0.7103149652484861,0.7103149652484863,0.042355622841581675,10,0.40699851320920094,1000,fixed
vabb,VABB,Qwen3-Embedding-0.6B,0.7232976286931371,0.7232976286931372,0.7232976286931371,0.03503401151060487,10,0.39829358530117226,1000,fixed
vabb,VABB,Static: Potion Multilingual 128M,0.48080710595515846,0.4808071059551585,0.48080710595515846,0.029754221949882406,10,0.44340280735760856,1000,fixed
vabb,VABB,Static: Static Similarity MRL Multilingual,0.5561555076503574,0.5561555076503574,0.5561555076503574,0.04374319574629619,10,0.44558013552483544,1000,fixed
vabb,VABB,CV-selected weighted RRF,0.7524546936416664,0.7524546936416664,0.7524546936416664,0.03689583795606829,10,0.3877107196909235,1000,tuned
webfaq_nl,WebFAQ NL,BM25,0.5394363253488472,0.5394363253488471,0.5394363253488472,0.0179329259763036,10,0.4397270461643229,10000,fixed
webfaq_nl,WebFAQ NL,Qwen3-Embedding-0.6B,0.6727180189153971,0.6727180189153971,0.6727180189153971,0.0112345976341754,10,0.4123713387101916,10000,fixed
webfaq_nl,WebFAQ NL,Static: Potion Multilingual 128M,0.3159329101383395,0.3159329101383396,0.3159329101383395,0.008137702203708784,10,0.40960506797556273,10000,fixed
webfaq_nl,WebFAQ NL,Static: Static Similarity MRL Multilingual,0.3172906852521679,0.3172906852521679,0.3172906852521679,0.014203680096333127,10,0.41289959281923794,10000,fixed
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,0.6768622361712684,0.6768622361712684,0.6768622361712684,0.011637012662303341,10,0.40844043939564034,10000,tuned
wikipedia_nl,Wikipedia NL,BM25,0.8320357451042704,0.8320357451042704,0.8320357451042704,0.028115403485697233,10,0.3165271535112613,1500,fixed
wikipedia_nl,Wikipedia NL,Qwen3-Embedding-0.6B,0.8483618696679089,0.8483618696679089,0.8483618696679089,0.025083684743465857,10,0.2947763640542276,1500,fixed
wikipedia_nl,Wikipedia NL,Static: Potion Multilingual 128M,0.6198017831687078,0.6198017831687078,0.6198017831687078,0.031130765620723966,10,0.42256849746828856,1500,fixed
wikipedia_nl,Wikipedia NL,Static: Static Similarity MRL Multilingual,0.656364206561547,0.6563642065615471,0.656364206561547,0.03367369834157506,10,0.4142052977333292,1500,fixed
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,0.8729726928100959,0.8729726928100959,0.872972692810096,0.0242095220541758,10,0.2799076132633754,1500,tuned


==> results_tables/figure_manifest.csv <==
figure,format,path
Dataset-level 10-fold CV MRR with fold SD,PDF,results_figures/dataset_mrr_10fold_cv_with_fold_sd.pdf
Dutch News simplex,PDF,results_figures/dutch_news_simplex.pdf
Open Tender simplex,PDF,results_figures/open_tender_simplex.pdf
VABB simplex,PDF,results_figures/vabb_simplex.pdf
WebFAQ NL simplex,PDF,results_figures/webfaq_nl_simplex.pdf
Wikipedia NL simplex,PDF,results_figures/wikipedia_nl_simplex.pdf


==> results_tables/fusion_family_cv_summary.csv <==
dataset,dataset_display,method,mean,cv_mean,pooled_oof_mean,fold_sd,fold_count,query_sd,query_count,selection_type
dutch_news,Dutch News,CV-selected weighted RRF,0.6579491541708558,0.6579491541708558,0.6579491541708558,0.03492667727201,10,0.4042474208702378,1000,tuned
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,0.6579491541708558,0.6579491541708558,0.6579491541708558,0.03492667727201,10,0.4042474208702378,1000,tuned
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,0.6264377741531789,0.6264377741531789,0.6264377741531789,0.03201824939048459,10,0.40219571965118706,1000,tuned
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,0.6447401671253611,0.6447401671253611,0.6447401671253611,0.036444685385563926,10,0.4009272513647286,1000,tuned
dutch_news,Dutch News,CV-selected individual retriever,0.5969696797988708,0.5969696797988708,0.5969696797988708,0.026738014858695175,10,0.4184842406634522,1000,tuned individual
open_tender,Open Tender,CV-selected weighted RRF,0.5009616741847213,0.5009616741847213,0.5009616741847213,0.04641459205523164,10,0.44963709410920966,1000,tuned
open_tender,Open Tender,CV-selected BM25-Qwen RRF,0.5009616741847213,0.5009616741847213,0.5009616741847213,0.04641459205523164,10,0.44963709410920966,1000,tuned
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,0.4684734298669396,0.4684734298669396,0.4684734298669396,0.047922633764897415,10,0.43856503881384534,1000,tuned
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,0.4652958533844548,0.4652958533844548,0.46529585338445484,0.04056874006622815,10,0.4381368913496884,1000,tuned
open_tender,Open Tender,CV-selected individual retriever,0.5009616741847213,0.5009616741847213,0.5009616741847213,0.04641459205523164,10,0.44963709410920966,1000,tuned individual
vabb,VABB,CV-selected weighted RRF,0.7524546936416664,0.7524546936416664,0.7524546936416664,0.03689583795606829,10,0.3877107196909235,1000,tuned
vabb,VABB,CV-selected BM25-Qwen RRF,0.7524546936416664,0.7524546936416664,0.7524546936416664,0.03689583795606829,10,0.3877107196909235,1000,tuned
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,0.7373460304542896,0.7373460304542896,0.7373460304542896,0.03340242101033671,10,0.38572235053255366,1000,tuned
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,0.7425171909591008,0.7425171909591008,0.7425171909591008,0.031068522758194075,10,0.38474400227585154,1000,tuned
vabb,VABB,CV-selected individual retriever,0.7232976286931372,0.7232976286931372,0.7232976286931371,0.03503401151060487,10,0.39829358530117226,1000,tuned individual
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,0.6768622361712684,0.6768622361712684,0.6768622361712684,0.011637012662303341,10,0.40844043939564034,10000,tuned
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,0.6768622361712684,0.6768622361712684,0.6768622361712684,0.011637012662303341,10,0.40844043939564034,10000,tuned
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,0.6534288283068179,0.6534288283068179,0.6534288283068179,0.010803136207165859,10,0.4075276229874707,10000,tuned
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,0.6524251452235901,0.6524251452235901,0.6524251452235901,0.011754234703361437,10,0.4067504161733464,10000,tuned
webfaq_nl,WebFAQ NL,CV-selected individual retriever,0.6727180189153971,0.6727180189153971,0.6727180189153971,0.0112345976341754,10,0.4123713387101916,10000,tuned individual
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,0.8729726928100959,0.8729726928100959,0.872972692810096,0.0242095220541758,10,0.2799076132633754,1500,tuned
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,0.8729726928100959,0.8729726928100959,0.872972692810096,0.0242095220541758,10,0.2799076132633754,1500,tuned
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,0.8564306644122797,0.8564306644122797,0.8564306644122796,0.02255870621536511,10,0.28407686867325965,1500,tuned
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,0.8576460490442308,0.8576460490442308,0.8576460490442308,0.024290017246042527,10,0.28511066296732007,1500,tuned
wikipedia_nl,Wikipedia NL,CV-selected individual retriever,0.8483618696679089,0.8483618696679089,0.8483618696679089,0.025083684743465857,10,0.2947763640542276,1500,tuned individual


==> results_tables/leave_one_dataset_out.csv <==
held_out_dataset,dataset_display,selected_fusion_configuration,training_macro_mrr_fusion,held_out_fusion_mrr,selected_individual_method,training_macro_mrr_individual,held_out_individual_mrr,fusion_minus_individual,ci_low,ci_high,randomisation_p_value,within_dataset_cv_mrr,cost_of_transfer,held_out_oracle_individual_method,held_out_oracle_individual_mrr,query_count,holm_adjusted_p_value
dutch_news,Dutch News,"(0.5, 0.5, 0.0)",0.6892480273387578,0.6579491541708558,Qwen3-Embedding-0.6B,0.6719399686733525,0.5634656226327351,0.09448353153812059,0.07547789112329283,0.11394917302497551,9.999000099990002e-05,0.6579491541708558,0.0,BM25,0.5969696797988708,1000,0.0004999500049995
open_tender,Open Tender,"(0.5, 0.5, 0.0)",0.7336584172542766,0.4803075945087803,Qwen3-Embedding-0.6B,0.7019607849772945,0.4433823574169669,0.03692523709181342,0.024552018489479615,0.04941742231305834,9.999000099990002e-05,0.5009616741847213,0.02065407967594096,BM25,0.5009616741847213,1000,0.0004999500049995
vabb,VABB,"(0.5, 0.5, 0.0)",0.6656216424710553,0.7524546936416664,Qwen3-Embedding-0.6B,0.6319819671582521,0.7232976286931371,0.029157064948529297,0.013850841753417267,0.044621839738976266,0.00019998000199980003,0.7524546936416664,0.0,Qwen3-Embedding-0.6B,0.7232976286931371,1000,0.0004999500049995
webfaq_nl,WebFAQ NL,"(0.5, 0.5, 0.0)",0.6909210337828495,0.6512571283944887,BM25,0.6600705160840872,0.5394363253488472,0.11182080304564151,0.10679787937364128,0.1168427271128765,9.999000099990002e-05,0.6768622361712684,0.025605107776779712,Qwen3-Embedding-0.6B,0.6727180189153971,10000,0.0004999500049995
wikipedia_nl,Wikipedia NL,"(0.5, 0.5, 0.0)",0.6354921426789477,0.872972692810096,Qwen3-Embedding-0.6B,0.600715906914559,0.8483618696679089,0.024610823142187047,0.01382090240369435,0.03522727475981228,9.999000099990002e-05,0.8729726928100959,-1.1102230246251565e-16,Qwen3-Embedding-0.6B,0.8483618696679089,1500,0.0004999500049995


==> results_tables/method_mean_mrr_across_datasets.csv <==
method,mean_mrr_across_datasets
CV-selected weighted RRF,0.6922400901957215
Qwen3-Embedding-0.6B,0.650245099465229
BM25,0.6359436779370392
Static: Static Similarity MRL Multilingual,0.43033906567049646
Static: Potion Multilingual 128M,0.3852064079907983


==> results_tables/model_selection_bias.csv <==
dataset,dataset_display,selector,apparent_best_configuration,apparent_best_mrr,cross_validated_mrr,apparent_minus_cv_mrr
dutch_news,Dutch News,CV-selected weighted RRF,"(0.5, 0.5, 0.0)",0.6579491541708558,0.6579491541708558,0.0
dutch_news,Dutch News,CV-selected BM25-Qwen RRF,"(0.5, 0.5, 0.0)",0.6579491541708558,0.6579491541708558,0.0
dutch_news,Dutch News,CV-selected BM25-Qwen + Potion Multilingual 128M,"(0.5, 0.4, 0.1) + Potion Multilingual 128M",0.6264377741531789,0.6264377741531789,0.0
dutch_news,Dutch News,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,"(0.5, 0.4, 0.1) + Static Similarity MRL Multilingual",0.6447401671253611,0.6447401671253611,0.0
open_tender,Open Tender,CV-selected weighted RRF,"(1.0, 0.0, 0.0)",0.5009616741847213,0.5009616741847213,0.0
open_tender,Open Tender,CV-selected BM25-Qwen RRF,"(1.0, 0.0, 0.0)",0.5009616741847213,0.5009616741847213,0.0
open_tender,Open Tender,CV-selected BM25-Qwen + Potion Multilingual 128M,"(0.7, 0.2, 0.1) + Potion Multilingual 128M",0.4684734298669396,0.4684734298669396,0.0
open_tender,Open Tender,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,"(0.6, 0.3, 0.1) + Static Similarity MRL Multilingual",0.4700907922990696,0.4652958533844548,0.004794938914614799
vabb,VABB,CV-selected weighted RRF,"(0.5, 0.5, 0.0)",0.7524546936416664,0.7524546936416664,0.0
vabb,VABB,CV-selected BM25-Qwen RRF,"(0.5, 0.5, 0.0)",0.7524546936416664,0.7524546936416664,0.0
vabb,VABB,CV-selected BM25-Qwen + Potion Multilingual 128M,"(0.2, 0.7, 0.1) + Potion Multilingual 128M",0.7399335573560893,0.7373460304542896,0.0025875269017997526
vabb,VABB,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,"(0.2, 0.7, 0.1) + Static Similarity MRL Multilingual",0.7455171690142451,0.7425171909591008,0.0029999780551442923
webfaq_nl,WebFAQ NL,CV-selected weighted RRF,"(0.1, 0.9, 0.0)",0.6768622361712684,0.6768622361712684,0.0
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen RRF,"(0.1, 0.9, 0.0)",0.6768622361712684,0.6768622361712684,0.0
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Potion Multilingual 128M,"(0.1, 0.8, 0.1) + Potion Multilingual 128M",0.6534288283068179,0.6534288283068179,0.0
webfaq_nl,WebFAQ NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,"(0.1, 0.8, 0.1) + Static Similarity MRL Multilingual",0.6524251452235901,0.6524251452235901,0.0
wikipedia_nl,Wikipedia NL,CV-selected weighted RRF,"(0.5, 0.5, 0.0)",0.872972692810096,0.8729726928100959,1.1102230246251565e-16
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen RRF,"(0.5, 0.5, 0.0)",0.872972692810096,0.8729726928100959,1.1102230246251565e-16
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Potion Multilingual 128M,"(0.3, 0.6, 0.1) + Potion Multilingual 128M",0.8564306644122796,0.8564306644122797,-1.1102230246251565e-16
wikipedia_nl,Wikipedia NL,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,"(0.3, 0.6, 0.1) + Static Similarity MRL Multilingual",0.8576460490442308,0.8576460490442308,0.0


==> results_tables/paired_comparisons.csv <==
dataset,dataset_display,comparison_key,comparison,purpose,left_method,right_method,left_mean,right_mean,mean_difference,relative_difference,ci_level,ci_low,ci_high,randomisation_p_value,queries_improved,queries_tied,queries_degraded,query_count,resamples,holm_adjusted_p_value
dutch_news,Dutch News,fusion_vs_selected_individual,CV-selected weighted RRF - CV-selected individual retriever,Does tuned fusion beat the retriever selected on training queries?,CV-selected weighted RRF,CV-selected individual retriever,0.6579491541708558,0.5969696797988708,0.06097947437198491,0.10214836102317612,0.95,0.043091305751375604,0.07919129089638655,9.999000099990002e-05,384,471,145,1000,10000,0.0004999500049995
dutch_news,Dutch News,unrestricted_vs_two_way,CV-selected weighted RRF - CV-selected BM25-Qwen RRF,Does allowing a static ranker improve the selected fusion?,CV-selected weighted RRF,CV-selected BM25-Qwen RRF,0.6579491541708558,0.6579491541708558,0.0,0.0,0.95,0.0,0.0,1.0,0,1000,0,1000,10000,1.0
dutch_news,Dutch News,minishlab_potion-multilingual-128M_vs_two_way,CV-selected BM25-Qwen + Potion Multilingual 128M - CV-selected BM25-Qwen RRF,Does the best positive-weight Potion Multilingual 128M fusion beat the BM25-Qwen edge?,CV-selected BM25-Qwen + Potion Multilingual 128M,CV-selected BM25-Qwen RRF,0.6264377741531789,0.6579491541708558,-0.03151138001767686,-0.047893336161192186,0.95,-0.04219742898865079,-0.02079824901511747,9.999000099990002e-05,131,634,235,1000,10000,0.0004999500049995
dutch_news,Dutch News,tomaarsen_static-similarity-mrl-multilingual-v1_vs_two_way,CV-selected BM25-Qwen + Static Similarity MRL Multilingual - CV-selected BM25-Qwen RRF,Does the best positive-weight Static Similarity MRL Multilingual fusion beat the BM25-Qwen edge?,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,CV-selected BM25-Qwen RRF,0.6447401671253611,0.6579491541708558,-0.013208987045494723,-0.020075999736089974,0.95,-0.02349735901980275,-0.003054470506948933,0.0100989901009899,154,641,205,1000,10000,0.0201979802019798
open_tender,Open Tender,fusion_vs_selected_individual,CV-selected weighted RRF - CV-selected individual retriever,Does tuned fusion beat the retriever selected on training queries?,CV-selected weighted RRF,CV-selected individual retriever,0.5009616741847213,0.5009616741847213,0.0,0.0,0.95,0.0,0.0,1.0,0,1000,0,1000,10000,1.0
open_tender,Open Tender,unrestricted_vs_two_way,CV-selected weighted RRF - CV-selected BM25-Qwen RRF,Does allowing a static ranker improve the selected fusion?,CV-selected weighted RRF,CV-selected BM25-Qwen RRF,0.5009616741847213,0.5009616741847213,0.0,0.0,0.95,0.0,0.0,1.0,0,1000,0,1000,10000,1.0
open_tender,Open Tender,minishlab_potion-multilingual-128M_vs_two_way,CV-selected BM25-Qwen + Potion Multilingual 128M - CV-selected BM25-Qwen RRF,Does the best positive-weight Potion Multilingual 128M fusion beat the BM25-Qwen edge?,CV-selected BM25-Qwen + Potion Multilingual 128M,CV-selected BM25-Qwen RRF,0.4684734298669396,0.5009616741847213,-0.03248824431778166,-0.06485175611618178,0.95,-0.046256271791950826,-0.01897341013550821,9.999000099990002e-05,232,426,342,1000,10000,0.0004999500049995
open_tender,Open Tender,tomaarsen_static-similarity-mrl-multilingual-v1_vs_two_way,CV-selected BM25-Qwen + Static Similarity MRL Multilingual - CV-selected BM25-Qwen RRF,Does the best positive-weight Static Similarity MRL Multilingual fusion beat the BM25-Qwen edge?,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,CV-selected BM25-Qwen RRF,0.46529585338445484,0.5009616741847213,-0.035665820800266375,-0.07119470937234851,0.95,-0.04894331667162375,-0.022678665922406114,9.999000099990002e-05,234,427,339,1000,10000,0.0004999500049995
vabb,VABB,fusion_vs_selected_individual,CV-selected weighted RRF - CV-selected individual retriever,Does tuned fusion beat the retriever selected on training queries?,CV-selected weighted RRF,CV-selected individual retriever,0.7524546936416664,0.7232976286931371,0.029157064948529297,0.04031129619657489,0.95,0.013900765492803297,0.044481071927157424,0.00039996000399960006,184,652,164,1000,10000,0.0011998800119988001
vabb,VABB,unrestricted_vs_two_way,CV-selected weighted RRF - CV-selected BM25-Qwen RRF,Does allowing a static ranker improve the selected fusion?,CV-selected weighted RRF,CV-selected BM25-Qwen RRF,0.7524546936416664,0.7524546936416664,0.0,0.0,0.95,0.0,0.0,1.0,0,1000,0,1000,10000,1.0
vabb,VABB,minishlab_potion-multilingual-128M_vs_two_way,CV-selected BM25-Qwen + Potion Multilingual 128M - CV-selected BM25-Qwen RRF,Does the best positive-weight Potion Multilingual 128M fusion beat the BM25-Qwen edge?,CV-selected BM25-Qwen + Potion Multilingual 128M,CV-selected BM25-Qwen RRF,0.7373460304542896,0.7524546936416664,-0.015108663187376806,-0.020079166646240428,0.95,-0.02567857615707726,-0.004466185795425378,0.0057994200579942,143,704,153,1000,10000,0.0057994200579942
vabb,VABB,tomaarsen_static-similarity-mrl-multilingual-v1_vs_two_way,CV-selected BM25-Qwen + Static Similarity MRL Multilingual - CV-selected BM25-Qwen RRF,Does the best positive-weight Static Similarity MRL Multilingual fusion beat the BM25-Qwen edge?,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,CV-selected BM25-Qwen RRF,0.7425171909591008,0.7524546936416664,-0.009937502682565536,-0.013206778782215914,0.95,-0.02021963292030068,0.0003446737921541956,0.053594640535946404,139,714,147,1000,10000,0.053594640535946404
webfaq_nl,WebFAQ NL,fusion_vs_selected_individual,CV-selected weighted RRF - CV-selected individual retriever,Does tuned fusion beat the retriever selected on training queries?,CV-selected weighted RRF,CV-selected individual retriever,0.6768622361712684,0.6727180189153971,0.004144217255871308,0.006160407688429253,0.95,0.0011104285679053856,0.007135977880835145,0.006899310068993101,1906,6737,1357,10000,10000,0.013798620137986202
webfaq_nl,WebFAQ NL,unrestricted_vs_two_way,CV-selected weighted RRF - CV-selected BM25-Qwen RRF,Does allowing a static ranker improve the selected fusion?,CV-selected weighted RRF,CV-selected BM25-Qwen RRF,0.6768622361712684,0.6768622361712684,0.0,0.0,0.95,0.0,0.0,1.0,0,10000,0,10000,10000,1.0
webfaq_nl,WebFAQ NL,minishlab_potion-multilingual-128M_vs_two_way,CV-selected BM25-Qwen + Potion Multilingual 128M - CV-selected BM25-Qwen RRF,Does the best positive-weight Potion Multilingual 128M fusion beat the BM25-Qwen edge?,CV-selected BM25-Qwen + Potion Multilingual 128M,CV-selected BM25-Qwen RRF,0.6534288283068179,0.6768622361712684,-0.02343340786445051,-0.03462064599290348,0.95,-0.026975445019742188,-0.019880930697863366,9.999000099990002e-05,1527,6267,2206,10000,10000,0.0004999500049995
webfaq_nl,WebFAQ NL,tomaarsen_static-similarity-mrl-multilingual-v1_vs_two_way,CV-selected BM25-Qwen + Static Similarity MRL Multilingual - CV-selected BM25-Qwen RRF,Does the best positive-weight Static Similarity MRL Multilingual fusion beat the BM25-Qwen edge?,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,CV-selected BM25-Qwen RRF,0.6524251452235901,0.6768622361712684,-0.02443709094767837,-0.03610349291446507,0.95,-0.02806100703335209,-0.020800309470734364,9.999000099990002e-05,1490,6295,2215,10000,10000,0.0004999500049995
wikipedia_nl,Wikipedia NL,fusion_vs_selected_individual,CV-selected weighted RRF - CV-selected individual retriever,Does tuned fusion beat the retriever selected on training queries?,CV-selected weighted RRF,CV-selected individual retriever,0.872972692810096,0.8483618696679089,0.024610823142187047,0.029009817652248974,0.95,0.013568836263047222,0.03535823243118551,9.999000099990002e-05,212,1173,115,1500,10000,0.0004999500049995
wikipedia_nl,Wikipedia NL,unrestricted_vs_two_way,CV-selected weighted RRF - CV-selected BM25-Qwen RRF,Does allowing a static ranker improve the selected fusion?,CV-selected weighted RRF,CV-selected BM25-Qwen RRF,0.872972692810096,0.872972692810096,0.0,0.0,0.95,0.0,0.0,1.0,0,1500,0,1500,10000,1.0
wikipedia_nl,Wikipedia NL,minishlab_potion-multilingual-128M_vs_two_way,CV-selected BM25-Qwen + Potion Multilingual 128M - CV-selected BM25-Qwen RRF,Does the best positive-weight Potion Multilingual 128M fusion beat the BM25-Qwen edge?,CV-selected BM25-Qwen + Potion Multilingual 128M,CV-selected BM25-Qwen RRF,0.8564306644122796,0.872972692810096,-0.016542028397816468,-0.01894907885900501,0.95,-0.024483921240236184,-0.008522626171289934,9.999000099990002e-05,122,1235,143,1500,10000,0.0004999500049995
wikipedia_nl,Wikipedia NL,tomaarsen_static-similarity-mrl-multilingual-v1_vs_two_way,CV-selected BM25-Qwen + Static Similarity MRL Multilingual - CV-selected BM25-Qwen RRF,Does the best positive-weight Static Similarity MRL Multilingual fusion beat the BM25-Qwen edge?,CV-selected BM25-Qwen + Static Similarity MRL Multilingual,CV-selected BM25-Qwen RRF,0.8576460490442308,0.872972692810096,-0.015326643765865204,-0.01755684214649234,0.95,-0.022690442458253527,-0.007935279789385583,0.00029997000299970003,115,1263,122,1500,10000,0.0008999100089991002


==> results_tables/report_leave_one_dataset_out.csv <==
dataset_display,selected_fusion_configuration,held_out_fusion_mrr,selected_individual_method,held_out_individual_mrr,fusion_minus_individual,cost_of_transfer,holm_adjusted_p_value
Dutch News,"(0.5, 0.5, 0.0)",0.6579491541708558,Qwen3-Embedding-0.6B,0.5634656226327351,0.09448353153812059,0.0,0.0004999500049995
Open Tender,"(0.5, 0.5, 0.0)",0.4803075945087803,Qwen3-Embedding-0.6B,0.4433823574169669,0.03692523709181342,0.02065407967594096,0.0004999500049995
VABB,"(0.5, 0.5, 0.0)",0.7524546936416664,Qwen3-Embedding-0.6B,0.7232976286931371,0.029157064948529297,0.0,0.0004999500049995
WebFAQ NL,"(0.5, 0.5, 0.0)",0.6512571283944887,BM25,0.5394363253488472,0.11182080304564151,0.025605107776779712,0.0004999500049995
Wikipedia NL,"(0.5, 0.5, 0.0)",0.872972692810096,Qwen3-Embedding-0.6B,0.8483618696679089,0.024610823142187047,-1.1102230246251565e-16,0.0004999500049995


==> results_tables/report_primary_comparison.csv <==
dataset_display,right_method,right_mean,left_mean,mean_difference,ci_low,ci_high,holm_adjusted_p_value
Dutch News,CV-selected individual retriever,0.5969696797988708,0.6579491541708558,0.06097947437198491,0.043091305751375604,0.07919129089638655,0.0004999500049995
Open Tender,CV-selected individual retriever,0.5009616741847213,0.5009616741847213,0.0,0.0,0.0,1.0
VABB,CV-selected individual retriever,0.7232976286931371,0.7524546936416664,0.029157064948529297,0.013900765492803297,0.044481071927157424,0.0011998800119988001
WebFAQ NL,CV-selected individual retriever,0.6727180189153971,0.6768622361712684,0.004144217255871308,0.0011104285679053856,0.007135977880835145,0.013798620137986202
Wikipedia NL,CV-selected individual retriever,0.8483618696679089,0.872972692810096,0.024610823142187047,0.013568836263047222,0.03535823243118551,0.0004999500049995


==> results_tables/simplex_configuration_statistics.csv <==
dataset,static_model,alpha,beta,gamma,mean,query_sd,query_count
dutch_news,minishlab_potion-multilingual-128M,0.0,0.0,1.0,0.22779867,0.3584283,1000
dutch_news,minishlab_potion-multilingual-128M,0.0,0.1,0.9,0.28326157,0.39446226,1000
dutch_news,minishlab_potion-multilingual-128M,0.0,0.2,0.8,0.31872785,0.40565374,1000
dutch_news,minishlab_potion-multilingual-128M,0.0,0.3,0.7,0.35191196,0.4124398,1000
dutch_news,minishlab_potion-multilingual-128M,0.0,0.4,0.6,0.38443553,0.41488087,1000
dutch_news,minishlab_potion-multilingual-128M,0.0,0.5,0.5,0.43178686,0.4141125,1000
dutch_news,minishlab_potion-multilingual-128M,0.0,0.6,0.4,0.45739383,0.4100455,1000
dutch_news,minishlab_potion-multilingual-128M,0.0,0.7,0.3,0.48405728,0.4104604,1000
dutch_news,minishlab_potion-multilingual-128M,0.0,0.8,0.2,0.5146333,0.41096994,1000
dutch_news,minishlab_potion-multilingual-128M,0.0,0.9,0.1,0.5438242,0.41298488,1000
dutch_news,minishlab_potion-multilingual-128M,0.0,1.0,0.0,0.56346565,0.42498514,1000
dutch_news,minishlab_potion-multilingual-128M,0.1,0.0,0.9,0.29304528,0.40259346,1000
dutch_news,minishlab_potion-multilingual-128M,0.1,0.1,0.8,0.33612746,0.4180176,1000
dutch_news,minishlab_potion-multilingual-128M,0.1,0.2,0.7,0.3674618,0.42211246,1000
dutch_news,minishlab_potion-multilingual-128M,0.1,0.3,0.6,0.40637824,0.42410186,1000
dutch_news,minishlab_potion-multilingual-128M,0.1,0.4,0.5,0.45441893,0.41757438,1000
dutch_news,minishlab_potion-multilingual-128M,0.1,0.5,0.4,0.4904289,0.41179097,1000
dutch_news,minishlab_potion-multilingual-128M,0.1,0.6,0.3,0.523619,0.41167033,1000
dutch_news,minishlab_potion-multilingual-128M,0.1,0.7,0.2,0.5599857,0.4157761,1000
dutch_news,minishlab_potion-multilingual-128M,0.1,0.8,0.1,0.5958304,0.41825557,1000
dutch_news,minishlab_potion-multilingual-128M,0.1,0.9,0.0,0.6054986,0.42181236,1000
dutch_news,minishlab_potion-multilingual-128M,0.2,0.0,0.8,0.32922474,0.41200918,1000
dutch_news,minishlab_potion-multilingual-128M,0.2,0.1,0.7,0.37129405,0.4234303,1000
dutch_news,minishlab_potion-multilingual-128M,0.2,0.2,0.6,0.41378546,0.42708796,1000
dutch_news,minishlab_potion-multilingual-128M,0.2,0.3,0.5,0.46506214,0.41854417,1000
dutch_news,minishlab_potion-multilingual-128M,0.2,0.4,0.4,0.5131342,0.41209683,1000
dutch_news,minishlab_potion-multilingual-128M,0.2,0.5,0.3,0.5504116,0.41159245,1000
dutch_news,minishlab_potion-multilingual-128M,0.2,0.6,0.2,0.5809898,0.41131046,1000
dutch_news,minishlab_potion-multilingual-128M,0.2,0.7,0.1,0.6078738,0.412968,1000
dutch_news,minishlab_potion-multilingual-128M,0.2,0.8,0.0,0.62113726,0.41643304,1000
dutch_news,minishlab_potion-multilingual-128M,0.3,0.0,0.7,0.36179373,0.41589117,1000
dutch_news,minishlab_potion-multilingual-128M,0.3,0.1,0.6,0.40653637,0.42235115,1000
dutch_news,minishlab_potion-multilingual-128M,0.3,0.2,0.5,0.4667439,0.41692096,1000
dutch_news,minishlab_potion-multilingual-128M,0.3,0.3,0.4,0.52322334,0.4086198,1000
dutch_news,minishlab_potion-multilingual-128M,0.3,0.4,0.3,0.5626969,0.40743008,1000
dutch_news,minishlab_potion-multilingual-128M,0.3,0.5,0.2,0.5908919,0.40554234,1000
dutch_news,minishlab_potion-multilingual-128M,0.3,0.6,0.1,0.61058915,0.40626052,1000
dutch_news,minishlab_potion-multilingual-128M,0.3,0.7,0.0,0.62980515,0.41166985,1000
dutch_news,minishlab_potion-multilingual-128M,0.4,0.0,0.6,0.394606,0.41584632,1000
dutch_news,minishlab_potion-multilingual-128M,0.4,0.1,0.5,0.46059543,0.4122205,1000
dutch_news,minishlab_potion-multilingual-128M,0.4,0.2,0.4,0.5248661,0.40769356,1000
dutch_news,minishlab_potion-multilingual-128M,0.4,0.3,0.3,0.5677481,0.40550244,1000
dutch_news,minishlab_potion-multilingual-128M,0.4,0.4,0.2,0.59506035,0.40253356,1000
dutch_news,minishlab_potion-multilingual-128M,0.4,0.5,0.1,0.619299,0.4031923,1000
dutch_news,minishlab_potion-multilingual-128M,0.4,0.6,0.0,0.6386877,0.40600494,1000
dutch_news,minishlab_potion-multilingual-128M,0.5,0.0,0.5,0.4473831,0.40678057,1000
dutch_news,minishlab_potion-multilingual-128M,0.5,0.1,0.4,0.50998074,0.40610394,1000
dutch_news,minishlab_potion-multilingual-128M,0.5,0.2,0.3,0.56338537,0.40578666,1000
dutch_news,minishlab_potion-multilingual-128M,0.5,0.3,0.2,0.596663,0.4046936,1000
dutch_news,minishlab_potion-multilingual-128M,0.5,0.4,0.1,0.6264378,0.40219572,1000
dutch_news,minishlab_potion-multilingual-128M,0.5,0.5,0.0,0.65794915,0.40424743,1000
dutch_news,minishlab_potion-multilingual-128M,0.6,0.0,0.4,0.48468328,0.40291983,1000
dutch_news,minishlab_potion-multilingual-128M,0.6,0.1,0.3,0.54510885,0.40515724,1000
dutch_news,minishlab_potion-multilingual-128M,0.6,0.2,0.2,0.5910575,0.40754893,1000
dutch_news,minishlab_potion-multilingual-128M,0.6,0.3,0.1,0.62280625,0.40389168,1000
dutch_news,minishlab_potion-multilingual-128M,0.6,0.4,0.0,0.64621884,0.40269828,1000
dutch_news,minishlab_potion-multilingual-128M,0.7,0.0,0.3,0.51586765,0.40698907,1000
dutch_news,minishlab_potion-multilingual-128M,0.7,0.1,0.2,0.5742946,0.40827122,1000
dutch_news,minishlab_potion-multilingual-128M,0.7,0.2,0.1,0.61763686,0.406046,1000
dutch_news,minishlab_potion-multilingual-128M,0.7,0.3,0.0,0.6380594,0.4042841,1000
dutch_news,minishlab_potion-multilingual-128M,0.8,0.0,0.2,0.5473072,0.4090338,1000
dutch_news,minishlab_potion-multilingual-128M,0.8,0.1,0.1,0.6045653,0.40906304,1000
dutch_news,minishlab_potion-multilingual-128M,0.8,0.2,0.0,0.63695776,0.40781966,1000
dutch_news,minishlab_potion-multilingual-128M,0.9,0.0,0.1,0.580745,0.41314784,1000
dutch_news,minishlab_potion-multilingual-128M,0.9,0.1,0.0,0.62598354,0.4127372,1000
dutch_news,minishlab_potion-multilingual-128M,1.0,0.0,0.0,0.59696966,0.41848424,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.0,1.0,0.31328487,0.39673847,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.1,0.9,0.37663782,0.42596135,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.2,0.8,0.41328207,0.4301993,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.3,0.7,0.44221675,0.4309372,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.4,0.6,0.47391,0.43133762,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.5,0.5,0.5141869,0.4252216,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.6,0.4,0.53339934,0.41962636,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.7,0.3,0.5428204,0.41560104,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.8,0.2,0.55843633,0.41685936,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.9,0.1,0.5727383,0.4208453,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,1.0,0.0,0.56346565,0.42498514,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.0,0.9,0.36809185,0.42092305,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.1,0.8,0.42348328,0.43589288,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.2,0.7,0.45458767,0.4371412,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.3,0.6,0.4804418,0.42943102,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.4,0.5,0.52496207,0.42201513,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.5,0.4,0.55538386,0.41720438,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.6,0.3,0.5739325,0.41411,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.7,0.2,0.5949439,0.4153154,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.8,0.1,0.6132643,0.41819856,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.9,0.0,0.6054986,0.42181236,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.0,0.8,0.40404525,0.42676008,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.1,0.7,0.45258665,0.43633056,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.2,0.6,0.48432663,0.43099862,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.3,0.5,0.5285105,0.41956002,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.4,0.4,0.56678987,0.4104589,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.5,0.3,0.5910882,0.40869784,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.6,0.2,0.6107317,0.41008294,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.7,0.1,0.6218585,0.4131813,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.8,0.0,0.62113726,0.41643304,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.0,0.7,0.43345448,0.42849356,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.1,0.6,0.48046306,0.43203938,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.2,0.5,0.5311574,0.42143878,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.3,0.4,0.56853086,0.40880644,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.4,0.3,0.60354435,0.4047039,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.5,0.2,0.6196319,0.40622905,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.6,0.1,0.6294917,0.40835097,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.7,0.0,0.62980515,0.41166985,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.0,0.6,0.45700455,0.423494,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.1,0.5,0.5216757,0.4199021,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.2,0.4,0.56921774,0.4100394,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.3,0.3,0.6044269,0.40501365,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.4,0.2,0.63010436,0.40329504,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.5,0.1,0.63903034,0.40276048,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.6,0.0,0.6386877,0.40600494,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.0,0.5,0.50279015,0.4177182,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.1,0.4,0.5572015,0.41152978,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.2,0.3,0.6036638,0.40814623,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.3,0.2,0.62817234,0.40331972,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.4,0.1,0.64474016,0.40092725,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.5,0.0,0.65794915,0.40424743,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.0,0.4,0.5284445,0.41306314,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.1,0.3,0.5827072,0.40918824,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.2,0.2,0.6204511,0.4042486,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.3,0.1,0.6396806,0.40118825,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.4,0.0,0.64621884,0.40269828,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.7,0.0,0.3,0.55034333,0.41252264,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.7,0.1,0.2,0.60439146,0.4095284,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.7,0.2,0.1,0.63034135,0.4048471,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.7,0.3,0.0,0.6380594,0.4042841,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.8,0.0,0.2,0.5697395,0.41218507,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.8,0.1,0.1,0.6193125,0.40820116,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.8,0.2,0.0,0.63695776,0.40781966,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.9,0.0,0.1,0.59010935,0.41197038,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,0.9,0.1,0.0,0.62598354,0.4127372,1000
dutch_news,tomaarsen_static-similarity-mrl-multilingual-v1,1.0,0.0,0.0,0.59696966,0.41848424,1000
open_tender,minishlab_potion-multilingual-128M,0.0,0.0,1.0,0.28169155,0.4156461,1000
open_tender,minishlab_potion-multilingual-128M,0.0,0.1,0.9,0.29682937,0.42002887,1000
open_tender,minishlab_potion-multilingual-128M,0.0,0.2,0.8,0.30938122,0.4221364,1000
open_tender,minishlab_potion-multilingual-128M,0.0,0.3,0.7,0.31901625,0.42194003,1000
open_tender,minishlab_potion-multilingual-128M,0.0,0.4,0.6,0.33085793,0.4223344,1000
open_tender,minishlab_potion-multilingual-128M,0.0,0.5,0.5,0.35040683,0.42289504,1000
open_tender,minishlab_potion-multilingual-128M,0.0,0.6,0.4,0.36400774,0.42050248,1000
open_tender,minishlab_potion-multilingual-128M,0.0,0.7,0.3,0.37803516,0.4227973,1000
open_tender,minishlab_potion-multilingual-128M,0.0,0.8,0.2,0.39498946,0.42568934,1000
open_tender,minishlab_potion-multilingual-128M,0.0,0.9,0.1,0.42089993,0.4348729,1000
open_tender,minishlab_potion-multilingual-128M,0.0,1.0,0.0,0.44338235,0.44567037,1000
open_tender,minishlab_potion-multilingual-128M,0.1,0.0,0.9,0.30257958,0.42507964,1000
open_tender,minishlab_potion-multilingual-128M,0.1,0.1,0.8,0.31450188,0.42573193,1000
open_tender,minishlab_potion-multilingual-128M,0.1,0.2,0.7,0.32843316,0.42719918,1000
open_tender,minishlab_potion-multilingual-128M,0.1,0.3,0.6,0.33880487,0.42648882,1000
open_tender,minishlab_potion-multilingual-128M,0.1,0.4,0.5,0.3548141,0.4233731,1000
open_tender,minishlab_potion-multilingual-128M,0.1,0.5,0.4,0.37365663,0.41991243,1000
open_tender,minishlab_potion-multilingual-128M,0.1,0.6,0.3,0.39527732,0.42603785,1000
open_tender,minishlab_potion-multilingual-128M,0.1,0.7,0.2,0.41747338,0.43122357,1000
open_tender,minishlab_potion-multilingual-128M,0.1,0.8,0.1,0.4427573,0.44078916,1000
open_tender,minishlab_potion-multilingual-128M,0.1,0.9,0.0,0.4522036,0.4463255,1000
open_tender,minishlab_potion-multilingual-128M,0.2,0.0,0.8,0.31855854,0.42932957,1000
open_tender,minishlab_potion-multilingual-128M,0.2,0.1,0.7,0.32835105,0.4265222,1000
open_tender,minishlab_potion-multilingual-128M,0.2,0.2,0.6,0.34287488,0.42808336,1000
open_tender,minishlab_potion-multilingual-128M,0.2,0.3,0.5,0.35990515,0.42511213,1000
open_tender,minishlab_potion-multilingual-128M,0.2,0.4,0.4,0.38651812,0.42517963,1000
open_tender,minishlab_potion-multilingual-128M,0.2,0.5,0.3,0.40858722,0.42837033,1000
open_tender,minishlab_potion-multilingual-128M,0.2,0.6,0.2,0.42904246,0.43328512,1000
open_tender,minishlab_potion-multilingual-128M,0.2,0.7,0.1,0.4501933,0.4408801,1000
open_tender,minishlab_potion-multilingual-128M,0.2,0.8,0.0,0.46094865,0.44559732,1000
open_tender,minishlab_potion-multilingual-128M,0.3,0.0,0.7,0.33257353,0.43058422,1000
open_tender,minishlab_potion-multilingual-128M,0.3,0.1,0.6,0.3447637,0.42812288,1000
open_tender,minishlab_potion-multilingual-128M,0.3,0.2,0.5,0.3641451,0.4273886,1000
open_tender,minishlab_potion-multilingual-128M,0.3,0.3,0.4,0.39209265,0.42539626,1000
open_tender,minishlab_potion-multilingual-128M,0.3,0.4,0.3,0.41743895,0.42864117,1000
open_tender,minishlab_potion-multilingual-128M,0.3,0.5,0.2,0.4350968,0.43323654,1000
open_tender,minishlab_potion-multilingual-128M,0.3,0.6,0.1,0.4543601,0.44051996,1000
open_tender,minishlab_potion-multilingual-128M,0.3,0.7,0.0,0.46525317,0.44462776,1000
open_tender,minishlab_potion-multilingual-128M,0.4,0.0,0.6,0.34803167,0.43289986,1000
open_tender,minishlab_potion-multilingual-128M,0.4,0.1,0.5,0.36620304,0.42844984,1000
open_tender,minishlab_potion-multilingual-128M,0.4,0.2,0.4,0.39586315,0.42776513,1000
open_tender,minishlab_potion-multilingual-128M,0.4,0.3,0.3,0.4224759,0.42844942,1000
open_tender,minishlab_potion-multilingual-128M,0.4,0.4,0.2,0.44216952,0.43261528,1000
open_tender,minishlab_potion-multilingual-128M,0.4,0.5,0.1,0.46035877,0.43995178,1000
open_tender,minishlab_potion-multilingual-128M,0.4,0.6,0.0,0.47222334,0.4450315,1000
open_tender,minishlab_potion-multilingual-128M,0.5,0.0,0.5,0.3709567,0.43278426,1000
open_tender,minishlab_potion-multilingual-128M,0.5,0.1,0.4,0.39393958,0.42820367,1000
open_tender,minishlab_potion-multilingual-128M,0.5,0.2,0.3,0.42179805,0.43138212,1000
open_tender,minishlab_potion-multilingual-128M,0.5,0.3,0.2,0.44610777,0.43353733,1000
open_tender,minishlab_potion-multilingual-128M,0.5,0.4,0.1,0.46326467,0.43680882,1000
open_tender,minishlab_potion-multilingual-128M,0.5,0.5,0.0,0.48030758,0.44476202,1000
open_tender,minishlab_potion-multilingual-128M,0.6,0.0,0.4,0.38755676,0.42907602,1000
open_tender,minishlab_potion-multilingual-128M,0.6,0.1,0.3,0.41509774,0.43127656,1000
open_tender,minishlab_potion-multilingual-128M,0.6,0.2,0.2,0.44699183,0.43449318,1000
open_tender,minishlab_potion-multilingual-128M,0.6,0.3,0.1,0.46625876,0.43720338,1000
open_tender,minishlab_potion-multilingual-128M,0.6,0.4,0.0,0.47712702,0.4398476,1000
open_tender,minishlab_potion-multilingual-128M,0.7,0.0,0.3,0.40463805,0.42962825,1000
open_tender,minishlab_potion-multilingual-128M,0.7,0.1,0.2,0.4350056,0.432424,1000
open_tender,minishlab_potion-multilingual-128M,0.7,0.2,0.1,0.4684734,0.43856505,1000
open_tender,minishlab_potion-multilingual-128M,0.7,0.3,0.0,0.48216125,0.4401973,1000
open_tender,minishlab_potion-multilingual-128M,0.8,0.0,0.2,0.42574942,0.43377855,1000
open_tender,minishlab_potion-multilingual-128M,0.8,0.1,0.1,0.4660507,0.43893653,1000
open_tender,minishlab_potion-multilingual-128M,0.8,0.2,0.0,0.4846525,0.44077063,1000
open_tender,minishlab_potion-multilingual-128M,0.9,0.0,0.1,0.45268604,0.439033,1000
open_tender,minishlab_potion-multilingual-128M,0.9,0.1,0.0,0.48560026,0.44164556,1000
open_tender,minishlab_potion-multilingual-128M,1.0,0.0,0.0,0.50096166,0.4496371,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.0,1.0,0.30860007,0.42619237,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.1,0.9,0.32763192,0.43274269,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.2,0.8,0.34189352,0.43521154,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.3,0.7,0.35597453,0.43795937,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.4,0.6,0.36794826,0.43764383,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.5,0.5,0.38342407,0.4371422,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.6,0.4,0.38474983,0.4290379,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.7,0.3,0.39426622,0.4292915,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.8,0.2,0.40778917,0.43022966,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.9,0.1,0.42655304,0.43697062,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,1.0,0.0,0.44338235,0.44567037,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.0,0.9,0.33414388,0.43950182,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.1,0.8,0.34530252,0.43834183,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.2,0.7,0.3590254,0.44025347,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.3,0.6,0.37225083,0.43988344,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.4,0.5,0.38463682,0.4350744,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.5,0.4,0.39712492,0.43128783,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.6,0.3,0.4104716,0.43270993,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.7,0.2,0.42289898,0.4350439,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.8,0.1,0.44413835,0.44180164,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.9,0.0,0.4522036,0.4463255,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.0,0.8,0.34688997,0.4428718,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.1,0.7,0.35648707,0.4382444,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.2,0.6,0.37428,0.43954554,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.3,0.5,0.38930932,0.4364982,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.4,0.4,0.40811595,0.4353405,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.5,0.3,0.42278603,0.43599328,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.6,0.2,0.4341529,0.4371915,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.7,0.1,0.4502903,0.4422858,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.8,0.0,0.46094865,0.44559732,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.0,0.7,0.36011636,0.44393566,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.1,0.6,0.37184098,0.4378618,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.2,0.5,0.39389193,0.44040298,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.3,0.4,0.4111733,0.43696243,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.4,0.3,0.4262879,0.43487358,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.5,0.2,0.44287202,0.4383109,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.6,0.1,0.4565312,0.44187978,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.7,0.0,0.46525317,0.44462776,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.0,0.6,0.37341508,0.44341633,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.1,0.5,0.3920392,0.4395671,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.2,0.4,0.41383767,0.43926606,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.3,0.3,0.43468577,0.43736616,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.4,0.2,0.45021704,0.43864098,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.5,0.1,0.46294364,0.44092745,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.6,0.0,0.47222334,0.4450315,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.0,0.5,0.3915694,0.44226778,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.1,0.4,0.41039285,0.4389498,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.2,0.3,0.43370265,0.43922234,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.3,0.2,0.4547813,0.43802634,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.4,0.1,0.46878344,0.44051343,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.5,0.0,0.48030758,0.44476202,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.0,0.4,0.40861127,0.4412581,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.1,0.3,0.4268631,0.43794408,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.2,0.2,0.4557831,0.4406855,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.3,0.1,0.47009078,0.43994433,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.4,0.0,0.47712702,0.4398476,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.7,0.0,0.3,0.41955647,0.43896934,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.7,0.1,0.2,0.4446168,0.4376756,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.7,0.2,0.1,0.46998626,0.4396192,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.7,0.3,0.0,0.48216125,0.4401973,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.8,0.0,0.2,0.43925434,0.44157258,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.8,0.1,0.1,0.4693649,0.4410547,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.8,0.2,0.0,0.4846525,0.44077063,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.9,0.0,0.1,0.46103135,0.44165862,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,0.9,0.1,0.0,0.48560026,0.44164556,1000
open_tender,tomaarsen_static-similarity-mrl-multilingual-v1,1.0,0.0,0.0,0.50096166,0.4496371,1000
vabb,minishlab_potion-multilingual-128M,0.0,0.0,1.0,0.4808071,0.4434028,1000
vabb,minishlab_potion-multilingual-128M,0.0,0.1,0.9,0.5272237,0.44503987,1000
vabb,minishlab_potion-multilingual-128M,0.0,0.2,0.8,0.5606596,0.44175634,1000
vabb,minishlab_potion-multilingual-128M,0.0,0.3,0.7,0.58370894,0.436003,1000
vabb,minishlab_potion-multilingual-128M,0.0,0.4,0.6,0.6058023,0.42938125,1000
vabb,minishlab_potion-multilingual-128M,0.0,0.5,0.5,0.63666296,0.42401612,1000
vabb,minishlab_potion-multilingual-128M,0.0,0.6,0.4,0.6481497,0.41674834,1000
vabb,minishlab_potion-multilingual-128M,0.0,0.7,0.3,0.6699639,0.41038567,1000
vabb,minishlab_potion-multilingual-128M,0.0,0.8,0.2,0.68812716,0.4061716,1000
vabb,minishlab_potion-multilingual-128M,0.0,0.9,0.1,0.708741,0.3995792,1000
vabb,minishlab_potion-multilingual-128M,0.0,1.0,0.0,0.7232976,0.39829358,1000
vabb,minishlab_potion-multilingual-128M,0.1,0.0,0.9,0.53193414,0.44684216,1000
vabb,minishlab_potion-multilingual-128M,0.1,0.1,0.8,0.5760188,0.44476402,1000
vabb,minishlab_potion-multilingual-128M,0.1,0.2,0.7,0.6048306,0.43913692,1000
vabb,minishlab_potion-multilingual-128M,0.1,0.3,0.6,0.6263035,0.4307947,1000
vabb,minishlab_potion-multilingual-128M,0.1,0.4,0.5,0.6534506,0.4215051,1000
vabb,minishlab_potion-multilingual-128M,0.1,0.5,0.4,0.6712753,0.41212592,1000
vabb,minishlab_potion-multilingual-128M,0.1,0.6,0.3,0.6904459,0.40373406,1000
vabb,minishlab_potion-multilingual-128M,0.1,0.7,0.2,0.7124328,0.3952512,1000
vabb,minishlab_potion-multilingual-128M,0.1,0.8,0.1,0.73402643,0.3892057,1000
vabb,minishlab_potion-multilingual-128M,0.1,0.9,0.0,0.7416947,0.38978204,1000
vabb,minishlab_potion-multilingual-128M,0.2,0.0,0.8,0.5614342,0.44463482,1000
vabb,minishlab_potion-multilingual-128M,0.2,0.1,0.7,0.5993302,0.4391707,1000
vabb,minishlab_potion-multilingual-128M,0.2,0.2,0.6,0.6290715,0.43168828,1000
vabb,minishlab_potion-multilingual-128M,0.2,0.3,0.5,0.66123784,0.42229697,1000
vabb,minishlab_potion-multilingual-128M,0.2,0.4,0.4,0.67891043,0.4093023,1000
vabb,minishlab_potion-multilingual-128M,0.2,0.5,0.3,0.6981643,0.39909738,1000
vabb,minishlab_potion-multilingual-128M,0.2,0.6,0.2,0.7224594,0.3901133,1000
vabb,minishlab_potion-multilingual-128M,0.2,0.7,0.1,0.73993355,0.38521695,1000
vabb,minishlab_potion-multilingual-128M,0.2,0.8,0.0,0.74845594,0.38579467,1000
vabb,minishlab_potion-multilingual-128M,0.3,0.0,0.7,0.5843813,0.4403552,1000
vabb,minishlab_potion-multilingual-128M,0.3,0.1,0.6,0.62046677,0.43345758,1000
vabb,minishlab_potion-multilingual-128M,0.3,0.2,0.5,0.6576886,0.42309487,1000
vabb,minishlab_potion-multilingual-128M,0.3,0.3,0.4,0.6822905,0.40863633,1000
vabb,minishlab_potion-multilingual-128M,0.3,0.4,0.3,0.7002092,0.3980858,1000
vabb,minishlab_potion-multilingual-128M,0.3,0.5,0.2,0.7221466,0.38967425,1000
vabb,minishlab_potion-multilingual-128M,0.3,0.6,0.1,0.7387426,0.38516247,1000
vabb,minishlab_potion-multilingual-128M,0.3,0.7,0.0,0.74687207,0.38549757,1000
vabb,minishlab_potion-multilingual-128M,0.4,0.0,0.6,0.6038,0.43564948,1000
vabb,minishlab_potion-multilingual-128M,0.4,0.1,0.5,0.6482858,0.42678243,1000
vabb,minishlab_potion-multilingual-128M,0.4,0.2,0.4,0.6749246,0.4128322,1000
vabb,minishlab_potion-multilingual-128M,0.4,0.3,0.3,0.7013129,0.39987984,1000
vabb,minishlab_potion-multilingual-128M,0.4,0.4,0.2,0.7219086,0.3913613,1000
vabb,minishlab_potion-multilingual-128M,0.4,0.5,0.1,0.73743623,0.38599816,1000
vabb,minishlab_potion-multilingual-128M,0.4,0.6,0.0,0.74367267,0.38627368,1000
vabb,minishlab_potion-multilingual-128M,0.5,0.0,0.5,0.6311624,0.43268436,1000
vabb,minishlab_potion-multilingual-128M,0.5,0.1,0.4,0.6644239,0.4204703,1000
vabb,minishlab_potion-multilingual-128M,0.5,0.2,0.3,0.69290924,0.40437746,1000
vabb,minishlab_potion-multilingual-128M,0.5,0.3,0.2,0.7207517,0.39534345,1000
vabb,minishlab_potion-multilingual-128M,0.5,0.4,0.1,0.73689336,0.38888744,1000
vabb,minishlab_potion-multilingual-128M,0.5,0.5,0.0,0.7524547,0.38771072,1000
vabb,minishlab_potion-multilingual-128M,0.6,0.0,0.4,0.6369996,0.42713252,1000
vabb,minishlab_potion-multilingual-128M,0.6,0.1,0.3,0.67652535,0.41354397,1000
vabb,minishlab_potion-multilingual-128M,0.6,0.2,0.2,0.7133165,0.40136996,1000
vabb,minishlab_potion-multilingual-128M,0.6,0.3,0.1,0.73275346,0.3936458,1000
vabb,minishlab_potion-multilingual-128M,0.6,0.4,0.0,0.7365615,0.3924847,1000
vabb,minishlab_potion-multilingual-128M,0.7,0.0,0.3,0.64738464,0.4212485,1000
vabb,minishlab_potion-multilingual-128M,0.7,0.1,0.2,0.69918394,0.40799522,1000
vabb,minishlab_potion-multilingual-128M,0.7,0.2,0.1,0.7287951,0.39761975,1000
vabb,minishlab_potion-multilingual-128M,0.7,0.3,0.0,0.7326406,0.39601928,1000
vabb,minishlab_potion-multilingual-128M,0.8,0.0,0.2,0.66915756,0.41661522,1000
vabb,minishlab_potion-multilingual-128M,0.8,0.1,0.1,0.7190085,0.40334058,1000
vabb,minishlab_potion-multilingual-128M,0.8,0.2,0.0,0.7302857,0.39969632,1000
vabb,minishlab_potion-multilingual-128M,0.9,0.0,0.1,0.6942429,0.41199532,1000
vabb,minishlab_potion-multilingual-128M,0.9,0.1,0.0,0.72096825,0.40462974,1000
vabb,minishlab_potion-multilingual-128M,1.0,0.0,0.0,0.7103149,0.40699852,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.0,1.0,0.5561555,0.44558012,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.1,0.9,0.61218894,0.4427114,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.2,0.8,0.63647676,0.4356951,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.3,0.7,0.65252715,0.42768434,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.4,0.6,0.66686016,0.4185382,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.5,0.5,0.68874806,0.41108075,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.6,0.4,0.6901815,0.40504748,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.7,0.3,0.7001139,0.40022114,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.8,0.2,0.7088975,0.3963272,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.9,0.1,0.72448146,0.39413106,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,1.0,0.0,0.7232976,0.39829358,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.0,0.9,0.5946273,0.44178253,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.1,0.8,0.6385962,0.43579248,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.2,0.7,0.6577399,0.42751017,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.3,0.6,0.6738682,0.41845992,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.4,0.5,0.69095576,0.40868816,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.5,0.4,0.70379484,0.40078175,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.6,0.3,0.715099,0.39501718,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.7,0.2,0.73107195,0.3904425,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.8,0.1,0.74334556,0.38591608,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.9,0.0,0.7416947,0.38978204,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.0,0.8,0.6149998,0.43668208,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.1,0.7,0.6537846,0.4298677,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.2,0.6,0.6731908,0.41948715,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.3,0.5,0.69542664,0.40990797,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.4,0.4,0.709526,0.40007195,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.5,0.3,0.7185935,0.3929087,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.6,0.2,0.7360571,0.38714877,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.7,0.1,0.74551713,0.38435367,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.8,0.0,0.74845594,0.38579467,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.0,0.7,0.63157576,0.43121052,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.1,0.6,0.6677274,0.42315102,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.2,0.5,0.6886245,0.41233733,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.3,0.4,0.7123015,0.40140066,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.4,0.3,0.7211183,0.3929627,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.5,0.2,0.7304776,0.3870017,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.6,0.1,0.7445646,0.3835928,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.7,0.0,0.74687207,0.38549757,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.0,0.6,0.642459,0.42649916,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.1,0.5,0.67780334,0.4155711,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.2,0.4,0.70439017,0.40555054,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.3,0.3,0.719068,0.3950493,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.4,0.2,0.72585416,0.38915437,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.5,0.1,0.7375437,0.38514826,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.6,0.0,0.74367267,0.38627368,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.0,0.5,0.6594264,0.42196247,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.1,0.4,0.68841296,0.4112312,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.2,0.3,0.7119031,0.40089533,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.3,0.2,0.72226757,0.39298102,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.4,0.1,0.73735553,0.38760337,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.5,0.0,0.7524547,0.38771072,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.0,0.4,0.66278857,0.4182925,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.1,0.3,0.69524777,0.409725,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.2,0.2,0.7160916,0.39735255,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.3,0.1,0.7315343,0.39319026,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.4,0.0,0.7365615,0.3924847,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.7,0.0,0.3,0.67025256,0.416576,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.7,0.1,0.2,0.7058077,0.40585852,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.7,0.2,0.1,0.7251946,0.39729536,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.7,0.3,0.0,0.7326406,0.39601928,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.8,0.0,0.2,0.679719,0.41538227,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.8,0.1,0.1,0.71740705,0.40351343,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.8,0.2,0.0,0.7302857,0.39969632,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.9,0.0,0.1,0.6931935,0.4119158,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,0.9,0.1,0.0,0.72096825,0.40462974,1000
vabb,tomaarsen_static-similarity-mrl-multilingual-v1,1.0,0.0,0.0,0.7103149,0.40699852,1000
webfaq_nl,minishlab_potion-multilingual-128M,0.0,0.0,1.0,0.3159329,0.40960506,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.0,0.1,0.9,0.36948583,0.4321584,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.0,0.2,0.8,0.40454566,0.43875042,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.0,0.3,0.7,0.4322271,0.43809393,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.0,0.4,0.6,0.46384516,0.43590343,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.0,0.5,0.5,0.5079854,0.42844495,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.0,0.6,0.4,0.5351837,0.4199711,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.0,0.7,0.3,0.56340986,0.41552886,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.0,0.8,0.2,0.5955719,0.4113496,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.0,0.9,0.1,0.6327486,0.40851647,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.0,1.0,0.0,0.672718,0.41237134,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.1,0.0,0.9,0.35949033,0.42870754,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.1,0.1,0.8,0.4059025,0.44209746,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.1,0.2,0.7,0.4387584,0.44387683,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.1,0.3,0.6,0.47025096,0.44025287,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.1,0.4,0.5,0.51131755,0.43025282,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.1,0.5,0.4,0.55284524,0.42068258,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.1,0.6,0.3,0.58491576,0.41518104,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.1,0.7,0.2,0.6183046,0.4106012,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.1,0.8,0.1,0.6534288,0.40752763,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.1,0.9,0.0,0.67686224,0.40844044,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.2,0.0,0.8,0.3852845,0.43325615,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.2,0.1,0.7,0.42953634,0.44227317,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.2,0.2,0.6,0.46558154,0.44142148,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.2,0.3,0.5,0.5084607,0.43263993,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.2,0.4,0.4,0.5561844,0.4218684,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.2,0.5,0.3,0.59015065,0.41479787,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.2,0.6,0.2,0.6211416,0.41089642,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.2,0.7,0.1,0.6497883,0.4086028,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.2,0.8,0.0,0.6701931,0.40872335,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.3,0.0,0.7,0.4066194,0.43481836,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.3,0.1,0.6,0.45328102,0.44093066,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.3,0.2,0.5,0.49832192,0.4350124,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.3,0.3,0.4,0.5473846,0.42448196,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.3,0.4,0.3,0.5882924,0.41722396,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.3,0.5,0.2,0.6154904,0.41266853,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.3,0.6,0.1,0.6436329,0.4109701,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.3,0.7,0.0,0.6619908,0.4104627,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.4,0.0,0.6,0.4269627,0.43399307,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.4,0.1,0.5,0.48216528,0.43568653,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.4,0.2,0.4,0.5310033,0.42832708,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.4,0.3,0.3,0.5765214,0.42111975,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.4,0.4,0.2,0.6075743,0.4160663,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.4,0.5,0.1,0.63396585,0.413425,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.4,0.6,0.0,0.6544136,0.41346675,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.5,0.0,0.5,0.45680365,0.43393534,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.5,0.1,0.4,0.5076579,0.43251947,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.5,0.2,0.3,0.55481267,0.42665574,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.5,0.3,0.2,0.59405106,0.4221048,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.5,0.4,0.1,0.6225876,0.4194203,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.5,0.5,0.0,0.65125716,0.41917324,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.6,0.0,0.4,0.4706134,0.4306428,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.6,0.1,0.3,0.52690315,0.43112662,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.6,0.2,0.2,0.57593924,0.42687747,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.6,0.3,0.1,0.6077325,0.42533544,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.6,0.4,0.0,0.62479067,0.4240562,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.7,0.0,0.3,0.48695385,0.43074888,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.7,0.1,0.2,0.5481939,0.43121263,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.7,0.2,0.1,0.5925983,0.4297684,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.7,0.3,0.0,0.6099224,0.42872906,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.8,0.0,0.2,0.5033589,0.4307858,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.8,0.1,0.1,0.57176685,0.43483478,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.8,0.2,0.0,0.5941087,0.43318713,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.9,0.0,0.1,0.5228029,0.43354675,10000
webfaq_nl,minishlab_potion-multilingual-128M,0.9,0.1,0.0,0.57296604,0.43810466,10000
webfaq_nl,minishlab_potion-multilingual-128M,1.0,0.0,0.0,0.53943634,0.43972704,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.0,1.0,0.31729066,0.41289958,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.1,0.9,0.38043883,0.44144562,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.2,0.8,0.4180983,0.44793266,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.3,0.7,0.44721606,0.44756666,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.4,0.6,0.4768572,0.44237885,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.5,0.5,0.5251015,0.42870796,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.6,0.4,0.5540083,0.41925055,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.7,0.3,0.5813706,0.41451654,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.8,0.2,0.60854787,0.41073483,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.9,0.1,0.64130235,0.40827128,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,1.0,0.0,0.672718,0.41237134,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.0,0.9,0.36110255,0.43280804,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.1,0.8,0.41258934,0.44871795,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.2,0.7,0.4471835,0.45058632,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.3,0.6,0.47866607,0.44667602,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.4,0.5,0.5200359,0.43146154,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.5,0.4,0.56592834,0.4200186,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.6,0.3,0.59539765,0.41463542,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.7,0.2,0.62266946,0.40983254,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.8,0.1,0.65242517,0.4067504,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.9,0.0,0.67686224,0.40844044,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.0,0.8,0.3841683,0.43626106,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.1,0.7,0.43392494,0.44850492,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.2,0.6,0.4701809,0.44752717,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.3,0.5,0.5127203,0.4356942,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.4,0.4,0.562571,0.42229268,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.5,0.3,0.5970759,0.4154725,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.6,0.2,0.62367845,0.41057554,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.7,0.1,0.6503347,0.40805525,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.8,0.0,0.6701931,0.40872335,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.0,0.7,0.40529844,0.43903422,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.1,0.6,0.45386684,0.4460502,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.2,0.5,0.49886557,0.4393647,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.3,0.4,0.5480969,0.42687744,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.4,0.3,0.5900528,0.418502,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.5,0.2,0.61787105,0.413035,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.6,0.1,0.6426456,0.41024357,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.7,0.0,0.6619908,0.4104627,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.0,0.6,0.42292643,0.43793082,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.1,0.5,0.4782561,0.44018632,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.2,0.4,0.52673644,0.4314253,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.3,0.3,0.5767864,0.42382494,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.4,0.2,0.60789615,0.41749957,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.5,0.1,0.63336676,0.41381386,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.6,0.0,0.6544136,0.41346675,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.0,0.5,0.44738004,0.43676767,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.1,0.4,0.5003297,0.43480384,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.2,0.3,0.5524945,0.42910308,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.3,0.2,0.59413576,0.42381155,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.4,0.1,0.62042063,0.42008018,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.5,0.0,0.65125716,0.41917324,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.0,0.4,0.4606386,0.43136996,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.1,0.3,0.52060765,0.43310642,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.2,0.2,0.574156,0.42838067,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.3,0.1,0.6052255,0.4252948,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.4,0.0,0.62479067,0.4240562,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.7,0.0,0.3,0.47790053,0.43145892,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.7,0.1,0.2,0.54139745,0.43139565,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.7,0.2,0.1,0.5903112,0.43003866,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.7,0.3,0.0,0.6099224,0.42872906,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.8,0.0,0.2,0.4936681,0.43137974,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.8,0.1,0.1,0.56760985,0.43446347,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.8,0.2,0.0,0.5941087,0.43318713,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.9,0.0,0.1,0.51474553,0.43373486,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.9,0.1,0.0,0.57296604,0.43810466,10000
webfaq_nl,tomaarsen_static-similarity-mrl-multilingual-v1,1.0,0.0,0.0,0.53943634,0.43972704,10000
wikipedia_nl,minishlab_potion-multilingual-128M,0.0,0.0,1.0,0.6198018,0.4225685,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.0,0.1,0.9,0.67272,0.41157275,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.0,0.2,0.8,0.6982993,0.3980288,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.0,0.3,0.7,0.72079647,0.38281313,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.0,0.4,0.6,0.74375796,0.367638,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.0,0.5,0.5,0.779588,0.35016593,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.0,0.6,0.4,0.7898793,0.33455974,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.0,0.7,0.3,0.8082687,0.319851,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.0,0.8,0.2,0.825961,0.3048715,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.0,0.9,0.1,0.8410889,0.29379505,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.0,1.0,0.0,0.8483619,0.29477635,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.1,0.0,0.9,0.6649353,0.4124121,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.1,0.1,0.8,0.7068373,0.39724323,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.1,0.2,0.7,0.7318325,0.3804003,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.1,0.3,0.6,0.75898314,0.36237127,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.1,0.4,0.5,0.78260523,0.34436303,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.1,0.5,0.4,0.80417556,0.32564852,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.1,0.6,0.3,0.8218402,0.3098184,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.1,0.7,0.2,0.84169394,0.29189295,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.1,0.8,0.1,0.8528306,0.2829898,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.1,0.9,0.0,0.8508295,0.2896699,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.2,0.0,0.8,0.68741864,0.4023228,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.2,0.1,0.7,0.72846216,0.3845507,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.2,0.2,0.6,0.75602406,0.36459324,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.2,0.3,0.5,0.78597265,0.34331247,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.2,0.4,0.4,0.80963534,0.32328576,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.2,0.5,0.3,0.8282038,0.30456117,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.2,0.6,0.2,0.84622777,0.29170513,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.2,0.7,0.1,0.8534791,0.28326726,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.2,0.8,0.0,0.85374534,0.28675872,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.3,0.0,0.7,0.7088659,0.39090493,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.3,0.1,0.6,0.74571013,0.3706879,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.3,0.2,0.5,0.7815855,0.34716967,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.3,0.3,0.4,0.80953914,0.32468095,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.3,0.4,0.3,0.8284196,0.3056945,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.3,0.5,0.2,0.8449315,0.29332784,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.3,0.6,0.1,0.85643065,0.28407687,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.3,0.7,0.0,0.85666656,0.28671163,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.4,0.0,0.6,0.7264601,0.3806348,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.4,0.1,0.5,0.7694599,0.35556507,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.4,0.2,0.4,0.80248225,0.33092788,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.4,0.3,0.3,0.82505023,0.310996,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.4,0.4,0.2,0.8424213,0.2970987,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.4,0.5,0.1,0.85406756,0.28652325,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.4,0.6,0.0,0.8566665,0.2867151,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.5,0.0,0.5,0.7558304,0.3687407,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.5,0.1,0.4,0.78845847,0.34196037,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.5,0.2,0.3,0.81848973,0.3194544,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.5,0.3,0.2,0.84133035,0.30027622,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.5,0.4,0.1,0.85207033,0.29009914,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.5,0.5,0.0,0.87297267,0.2799076,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.6,0.0,0.4,0.75960994,0.36030596,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.6,0.1,0.3,0.8042403,0.33169815,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.6,0.2,0.2,0.8305094,0.3100571,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.6,0.3,0.1,0.8479568,0.29588646,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.6,0.4,0.0,0.855158,0.29138392,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.7,0.0,0.3,0.77601284,0.35035843,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.7,0.1,0.2,0.8185401,0.32116866,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.7,0.2,0.1,0.84208894,0.30289093,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.7,0.3,0.0,0.85167456,0.29578876,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.8,0.0,0.2,0.7960042,0.33805987,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.8,0.1,0.1,0.83572274,0.3089198,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.8,0.2,0.0,0.8490024,0.3008254,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.9,0.0,0.1,0.81218207,0.32763445,1500
wikipedia_nl,minishlab_potion-multilingual-128M,0.9,0.1,0.0,0.84202594,0.30866787,1500
wikipedia_nl,minishlab_potion-multilingual-128M,1.0,0.0,0.0,0.8320357,0.31652716,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.0,1.0,0.6563642,0.41420528,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.1,0.9,0.7035149,0.39839047,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.2,0.8,0.7265251,0.38426405,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.3,0.7,0.74642456,0.36933318,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.4,0.6,0.7683406,0.35498047,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.5,0.5,0.79862964,0.3376581,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.6,0.4,0.80209255,0.32660177,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.7,0.3,0.8176033,0.31327057,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.8,0.2,0.8309302,0.30160618,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,0.9,0.1,0.84117335,0.2929164,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.0,1.0,0.0,0.8483619,0.29477635,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.0,0.9,0.69062304,0.4030531,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.1,0.8,0.72768337,0.3856567,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.2,0.7,0.7493074,0.37031502,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.3,0.6,0.7728762,0.35473967,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.4,0.5,0.798347,0.33512586,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.5,0.4,0.81292516,0.3195609,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.6,0.3,0.8280389,0.3063796,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.7,0.2,0.8427465,0.2927941,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.8,0.1,0.85298705,0.28421396,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.1,0.9,0.0,0.8508295,0.2896699,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.0,0.8,0.70916945,0.3915115,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.1,0.7,0.7444357,0.3757098,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.2,0.6,0.76515985,0.35859922,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.3,0.5,0.79565746,0.33746606,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.4,0.4,0.8150822,0.31896442,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.5,0.3,0.8342173,0.3031694,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.6,0.2,0.84982675,0.28932676,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.7,0.1,0.8558936,0.283531,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.2,0.8,0.0,0.85374534,0.28675872,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.0,0.7,0.7239748,0.38401735,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.1,0.6,0.7594159,0.36547518,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.2,0.5,0.79133445,0.34417903,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.3,0.4,0.8146391,0.32189566,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.4,0.3,0.8337475,0.30487296,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.5,0.2,0.8494953,0.2925391,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.6,0.1,0.85764605,0.28511065,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.3,0.7,0.0,0.85666656,0.28671163,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.0,0.6,0.73792136,0.37542674,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.1,0.5,0.7807553,0.3531681,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.2,0.4,0.80660987,0.33006886,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.3,0.3,0.8293591,0.3094709,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.4,0.2,0.848229,0.295898,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.5,0.1,0.85616106,0.28771415,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.4,0.6,0.0,0.8566665,0.2867151,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.0,0.5,0.7633348,0.36573228,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.1,0.4,0.7930507,0.3420016,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.2,0.3,0.82333374,0.3176002,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.3,0.2,0.8420252,0.30169627,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.4,0.1,0.8545868,0.2915866,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.5,0.5,0.0,0.87297267,0.2799076,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.0,0.4,0.767917,0.3575713,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.1,0.3,0.81098723,0.33009636,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.2,0.2,0.8345446,0.3090766,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.3,0.1,0.84629476,0.29982045,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.6,0.4,0.0,0.855158,0.29138392,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.7,0.0,0.3,0.78387177,0.34690097,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.7,0.1,0.2,0.8235374,0.31950298,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.7,0.2,0.1,0.8422656,0.30421236,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.7,0.3,0.0,0.85167456,0.29578876,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.8,0.0,0.2,0.801865,0.33548114,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.8,0.1,0.1,0.8359945,0.31087306,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.8,0.2,0.0,0.8490024,0.3008254,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.9,0.0,0.1,0.81830984,0.32672217,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,0.9,0.1,0.0,0.84202594,0.30866787,1500
wikipedia_nl,tomaarsen_static-similarity-mrl-multilingual-v1,1.0,0.0,0.0,0.8320357,0.31652716,1500


==> results_tables/table_manifest.csv <==
table,rows,path
Main dataset-level MRR bars,25,results_tables/dataset_mrr_10fold_cv.csv
Macro-average method ranking,5,results_tables/method_mean_mrr_across_datasets.csv
Fold-level held-out MRR,450,results_tables/cv_fold_mrr.csv
Out-of-fold query scores,130500,results_tables/oof_query_scores.csv
Selected configuration per fold,250,results_tables/cv_selected_configurations.csv
Selection frequencies,28,results_tables/cv_selection_frequencies.csv
Weight stability summaries,20,results_tables/cv_weight_stability.csv
Apparent full-data optimum versus CV,20,results_tables/model_selection_bias.csv
Constrained fusion-family estimates,25,results_tables/fusion_family_cv_summary.csv
Paired bootstrap and randomisation results,20,results_tables/paired_comparisons.csv
Cross-domain transfer evaluation,5,results_tables/leave_one_dataset_out.csv
Full-query simplex statistics,660,results_tables/simplex_configuration_statistics.csv
Report-ready primary paired table,5,results_tables/report_primary_comparison.csv
Report-ready LODO table,5,results_tables/report_leave_one_dataset_out.csv

